Gazing at crystal balls: Electron backscatter diffraction pattern analysis and cross correlation on the sphere

We present spherical analysis of electron backscatter diffraction (EBSD) patterns with two new algorithms: (1) band localisation and band profile analysis using the spherical Radon transform; (2) orientation determination using spherical cross correlation. These new approaches are formally introduced and their accuracies are determined using dynamically simulated patterns. We demonstrate their utility with an experimental dataset obtained from ferritic iron. Our results indicate that the analysis of EBSD patterns on the surface of the sphere provides an elegant method of revealing information from these rich sources of crystallographic data.

==> patterMatching.txt <==
   6.1197401e-01
   5.8693692e-01
   2.9096880e-01
   5.2759218e-01
   5.5738582e-01
   2.7805937e-01
   5.5525480e-02
   3.0236313e-01
   2.8591082e-01
   4.4527378e-01
   3.2927607e-01
   2.7645034e-01
   1.1256410e-01
   1.9243734e-01
   1.0244930e-01
   1.8125499e-01
   4.7617982e-01
   5.2873628e-01
   3.3315479e-01
   3.7195916e-01
   6.2432993e-01
   2.9317953e-01
   1.6736122e-01
   3.9595382e-01
   4.5650116e-01
   5.8710943e-01
   1.2590676e-01
   1.4548086e-01
   8.9603911e-01
   3.6530371e-01
   2.2474287e-01
   3.5341635e-01
   2.8452006e-01
   2.6012034e-01
   1.7821827e-01
   4.1156070e-01
   4.9623188e-01
   9.5146625e-02
   1.3144937e-01
   4.9068335e-01
   1.2606166e-01
   2.0116736e-01
   9.9158350e-02
   2.9394330e-01
   9.2106544e-02
   6.1844268e-01
   4.2118348e-01
   2.8994659e-01
   3.7233463e-01
   3.7772244e-01
   2.0766592e-01
   2.7092004e-01
   2.1194591e-01
   1.9955357e-01
   2.4566799e-01
   3.1997431e-01
   4.1732409e-01
   5.3012116e-01
   1.4459466e-01
   2.7181137e-01
   2.4725400e-01
   2.7319966e-01
   1.5524913e-01
   5.1069415e-01
   3.6352962e-01
   1.7405165e-01
   4.0449811e-01
   6.0339620e-01
   2.9550150e-01
   1.8640703e-01
   3.5121871e-01
   2.4907258e-01
   2.3359074e+00
   2.6521126e-01
   2.9928694e-01
   7.7851430e-01
   3.0749566e-01
   3.9200471e-01
   2.2440991e-01
   2.3605356e-01
   2.0517757e-01
   4.7749874e-02
   4.6788454e-01
   1.2148724e-01
   2.9756280e-01
   3.2008583e-01
   5.4967273e-01
   3.6336680e-01
   2.8087164e-01
   2.5839129e-01
   1.6801575e-01
   3.5117309e-01
   2.7173570e-01
   4.6778805e-01
   3.8536718e-01
   2.7975925e-01
   2.9926249e-01
   3.0114611e-01
   4.6752283e-01
   1.0263430e-01
   6.3947021e-01
   1.9050835e-01
   1.2573367e-01
   3.4631225e-01
   1.1478154e-01
   3.1961441e-01
   4.5992194e-01
   1.8099404e-01
   1.9051218e-01
   1.8228303e-01
   6.6671467e-01
   4.1144677e-01
   1.7221819e-01
   1.6215153e-01
   4.0898607e-01
   3.1327042e-01
   2.3480164e-01
   1.8506169e-01
   6.5673680e-01
   5.5121586e-01
   3.0654629e-01
   6.3014677e-02
   3.9007080e-01
   1.3120265e-01
   4.3630927e-01
   4.6147953e-01
   3.9336464e-01
   1.2821834e-01
   6.2980189e-01
   1.8976586e-01
   3.0129454e-01
   5.2569198e-01
   7.5952190e-02
   2.7091630e-01
   4.9228204e-01
   3.6708012e-01
   2.4129779e-01
   2.8764066e-01
   3.4388139e-01
   5.0675612e-01
   5.7554176e-01
   2.8556749e-01
   1.6648130e-01
   4.9410584e-01
   3.2363342e-01
   4.2556235e-01
   3.1230892e-01
   6.9329265e-01
   3.0228965e-01
   3.6632504e-01
   1.9271251e-01
   5.2001717e-01
   3.8656295e-01
   3.7190436e-01
   1.9734416e-01
   1.3411997e-01
   2.8947995e-01
   6.6434821e-01
   6.8402076e-01
   6.8698899e-01
   8.0373875e-01
   2.2109414e-01
   2.6360926e-01
   3.1963656e-01
   2.9813435e-01
   1.3100666e-01
   5.0653467e-01
   1.0977238e-01
   2.7708014e-01
   2.1289254e-01
   3.6965134e-01
   3.0355473e-01
   2.2606588e-01
   4.1450903e-01
   4.6078742e-01
   6.8568719e-01
   5.6420514e-01
   1.9274130e-01
   5.6066529e-01
   5.6018998e-01
   2.0990588e-01
   6.8845336e-01
   7.5364484e-01
   4.4496547e-01
   3.7028180e-01
   3.0688447e-01
   5.3467524e-01
   3.5729955e-01
   3.7507076e-01
   7.9212540e-02
   3.6481348e+00
   3.2050116e-01
   2.3699069e-01
   2.4410537e-01
   3.7313083e-01
   4.8296473e-01
   2.8174055e-01
   2.0358787e-01
   3.1436669e-01
   3.1065648e-01
   3.0743078e-01
   1.9894591e-01
   6.1508206e-01
   3.2682573e-01
   6.4734980e-01
   2.8678932e-01
   5.6803013e-01
   1.6468054e-01
   5.7120630e-01
   2.1734633e-01
   3.9894055e-01
   3.0888734e-01
   1.6575660e-01
   6.0115971e-01
   2.8206478e-01
   1.5166659e-01
   2.9763744e-01
   2.6260174e+00
   2.7704711e+00
   4.4920847e-01
   4.1072767e-01
   1.7263783e-01
   1.9814513e-01
   4.2531414e-01
   4.9528229e-01
   1.4972762e-01
   3.6292006e-01
   4.1759971e-01
   2.3854410e-01
   3.9679856e-01
   1.2438640e-01
   2.6393575e-01
   3.0422365e-01
   1.7724519e-01
   2.8493645e-01
   4.8564291e-01
   4.7622158e-01
   6.8901965e-01
   1.6542024e-01
   2.3666186e-01
   1.8257757e-01
   4.4927956e-01
   3.0485089e-01
   2.4637346e-01
   2.1062140e-01
   3.6489318e-01
   2.1503556e-01
   2.8783091e-01
   4.0331025e-01
   3.4457444e-01
   2.1658861e-01
   3.1776846e-01
   2.3529369e-01
   5.0286478e-01
   4.1464562e-01
   3.6811618e-01
   1.2296741e-01
   1.2454079e-01
   3.9838609e-01
   6.1329731e-01
   3.6031655e-01
   2.2668177e-01
   3.5322305e-01
   3.4946383e-01
   1.8040817e-01
   1.9709730e-01
   2.3330690e-01
   3.7356446e-01
   3.1196838e-01
   5.0893255e-01
   4.5797225e-01
   3.7199758e-01
   4.0450529e+00
   1.8155737e-01
   3.1893000e-01
   2.2446772e-01
   2.1657856e-01
   5.7759621e-01
   4.6848827e-01
   5.2565178e-01
   2.9972215e-01
   5.7461932e-01
   4.3083810e-01
   5.0043654e-01
   3.1063522e-01
   3.4436490e-01
   4.3301838e-01
   1.5927757e-01
   3.8139476e-01
   4.4178605e-01
   1.5844335e-01
   5.1852670e-01
   3.5503630e-01
   4.6331830e-01
   6.0179306e-01
   4.8698536e-01
   2.1576331e-01
   1.3567371e-01
   6.4933450e-01
   3.8232544e-01
   1.4514538e-01
   1.8851117e-01
   4.3416610e-01
   3.0932481e-01
   3.8939964e-01
   6.0234277e-01
   4.6163072e-01
   3.7332837e-01
   2.0626281e-01
   2.0661824e-01
   3.8855130e-01
   4.9793294e-01
   4.1128190e-01
   2.1973189e-01
   3.5812026e-01
   6.0955518e-01
   3.4534603e-01
   4.3773168e-01
   2.7897039e-01
   3.3413212e-01
   2.9233788e-01
   6.7417534e-01
   1.0401219e-01
   7.2347901e-01
   4.2499908e-01
   3.5818077e-01
   3.2089966e-01
   2.5684947e-01
   1.9792461e-01
   5.9445065e-01
   3.4704095e-01
   2.0879685e-01
   3.0636754e-01
   2.8517554e-01
   4.8430902e-01
   4.3807275e-01
   3.9738953e-01
   3.9136673e-01
   3.9285489e-01
   1.2795093e+00
   3.5889290e-01
   3.2791627e-01
   4.7130094e-01
   2.3794076e-01
   1.2125738e-01
   5.1537654e-01
   3.0949596e-01
   3.0799341e-01
   3.4192679e-01
   7.1059521e-01
   2.3384312e-01
   5.9008485e-02
   2.7102211e-01
   5.1730581e-01
   4.3301180e-01
   1.9485291e-01
   4.5575164e-01
   4.4841446e-01
   1.2847575e-01
   2.5416047e-01
   2.6248587e-01
   4.1305687e-01
   6.9985530e-01
   2.2989783e-01
   1.1282128e+00
   7.0311880e-01
   3.2656828e-01
   3.1806752e-01
   3.1600819e-01
   4.2334782e-01
   2.7780184e-01
   3.5182508e-01
   1.9191694e-01
   8.3521287e-01
   1.6345788e-01
   3.4405021e-01
   3.1558064e-01
   4.8327581e-01
   4.6355387e-01
   2.7609207e-01
   2.8749953e-01
   3.3723164e-01
   3.9880775e-01
   3.0640749e-01
   2.6877589e-01
   6.5051076e-02
   4.4005819e-01
   9.5737746e-01
   4.1306591e-01
   7.5645026e-01
   5.4007981e-01
   3.4502216e-01
   5.3625924e-01
   4.8148677e-01
   1.6420894e-01
   4.6601227e-01
   2.5628498e-01
   1.5287858e-01
   1.0120638e-01
   4.2216904e-01
   3.0594638e-01
   5.5016338e-01
   2.8284952e-01
   1.7187214e-01
   5.1704911e-01
   5.3902334e-01
   3.2226890e-01
   2.2574486e-01
   5.4750832e-01
   3.9289751e-01
   9.8333003e-02
   1.8318594e-01
   3.8589955e-01
   3.3560279e-01
   3.5719231e-01
   2.9750602e-01
   3.4421549e-01
   7.9623804e-01
   5.3724336e-01
   3.7994987e-01
   2.0546159e-01
   1.8234133e-01
   4.0484348e-01
   2.8138187e-01
   3.8524656e-01
   3.8317320e-01
   1.7928755e-01
   3.7103002e-01
   3.5344158e-01
   4.5638938e-01
   2.1603835e-01
   2.7331602e-01
   1.6035465e-01
   3.8099394e-01
   2.6929683e-01
   4.5073719e-01
   4.0933217e-01
   3.5486302e-01
   2.7344773e-01
   5.5445203e-01
   1.1224023e-01
   2.5272100e-01
   2.1324756e-01
   1.6563165e-01
   1.8586458e-01
   5.3553504e-01
   4.3002483e-01
   8.3928990e-01
   2.2428261e-01
   1.7051530e-01
   5.3999120e-01
   3.3670625e-01
   1.8949579e+00
   5.5872120e-01
   3.8911858e-01
   1.5806630e-01
   2.8153620e-01
   8.0138868e-01
   3.1936475e-01
   2.2409272e-01
   1.1384089e-01
   2.9865390e-01
   5.0029621e-01
   7.2381108e-01
   3.3937489e-01
   6.7600122e-01
   2.4232193e-01
   5.2938445e-01
   2.9344640e-01
   3.8428339e-01
   5.9280426e-01
   4.8127932e-01
   4.2855885e-01
   5.4757140e-01
   2.6415857e-01
   2.8439397e-01
   3.7421759e-01
   1.2038765e+00
   3.0862816e-01
   5.3236806e-01
   3.5633141e-01
   3.7532097e-01
   2.9118575e-01
   3.4613616e-01
   1.8136165e-01
   5.2908784e-01
   1.8643333e-01
   2.5562318e-01
   2.6426346e-01
   2.3776267e-01
   4.1988928e-01
   4.0600254e-01
   3.1674164e-01
   7.5711045e-01
   3.3270427e-01
   5.4284739e-01
   1.0227571e-01
   6.1054531e-01
   3.9387610e-01
   3.7790966e-01


==> pic/profiles.txt <==
   8.0000000e+01   1.2318912e-02   2.1829650e-02   5.2046455e-03  -1.0937373e-03  -2.3233967e-03   7.8337648e-03   2.4410636e-03   1.4235275e-03
   8.0040080e+01   1.2159432e-02   2.2816278e-02   5.8033706e-03  -8.8636934e-04  -2.4946596e-03   8.1340084e-03   2.1904253e-03   1.2219191e-03
   8.0080160e+01   1.1909345e-02   2.3592390e-02   6.1477963e-03  -8.3773225e-04  -2.5768603e-03   8.3583271e-03   1.9888019e-03   9.9779095e-04
   8.0120240e+01   1.1600668e-02   2.4094345e-02   6.2406119e-03  -9.5129458e-04  -2.5577491e-03   8.4698892e-03   1.8497552e-03   7.6424272e-04
   8.0160321e+01   1.1263842e-02   2.4278780e-02   6.1071395e-03  -1.2179185e-03  -2.4373594e-03   8.4434188e-03   1.7846978e-03   5.3315763e-04
   8.0200401e+01   1.0924696e-02   2.4125623e-02   5.7914922e-03  -1.6165656e-03  -2.2276440e-03   8.2685281e-03   1.8021661e-03   3.1396651e-04
   8.0240481e+01   1.0602469e-02   2.3638752e-02   5.3508344e-03  -2.1162391e-03  -1.9503432e-03   7.9512893e-03   1.9074105e-03   1.1291267e-04
   8.0280561e+01   1.0309042e-02   2.2844328e-02   4.8484497e-03  -2.6789096e-03  -1.6334507e-03   7.5138354e-03   2.1023366e-03  -6.7091028e-05
   8.0320641e+01   1.0049369e-02   2.1787084e-02   4.3464495e-03  -3.2630640e-03  -1.3068344e-03   6.9920161e-03   2.3857737e-03  -2.2601955e-04
   8.0360721e+01   9.8229171e-03   2.0525080e-02   3.8989847e-03  -3.8274575e-03  -9.9767770e-04   6.4313683e-03   2.7539972e-03  -3.6580768e-04
   8.0400802e+01   9.6258169e-03   1.9123552e-02   3.5467423e-03  -4.3346452e-03  -7.2642361e-04   5.8818666e-03   3.2013883e-03  -4.8911479e-04
   8.0440882e+01   9.4533168e-03   1.7648587e-02   3.3133416e-03  -4.7539169e-03  -5.0382446e-04   5.3920692e-03   3.7210967e-03  -5.9800927e-04
   8.0480962e+01   9.3021348e-03   1.6161312e-02   3.2039945e-03  -5.0633521e-03  -3.2953393e-04   5.0033539e-03   4.3055635e-03  -6.9281347e-04
   8.0521042e+01   9.1723210e-03   1.4713218e-02   3.2065096e-03  -5.2508322e-03  -1.9245514e-04   4.7449376e-03   4.9467893e-03  -7.7132562e-04
   8.0561122e+01   9.0683341e-03   1.3343034e-02   3.2944267e-03  -5.3139881e-03  -7.2803324e-05   4.6302837e-03   5.6362728e-03  -8.2857727e-04
   8.0601202e+01   8.9991660e-03   1.2075410e-02   3.4318020e-03  -5.2591884e-03   5.4407103e-05   4.6553423e-03   6.3646011e-03  -8.5720045e-04
   8.0641283e+01   8.9774902e-03   1.0921407e-02   3.5789682e-03  -5.0997855e-03   2.1495063e-04   4.7988559e-03   7.1207422e-03  -8.4838092e-04
   8.0681363e+01   9.0179593e-03   9.8805693e-03   3.6984809e-03  -4.8539122e-03   4.3069385e-04   5.0247182e-03   7.8911518e-03  -7.9327699e-04
   8.0721443e+01   9.1349053e-03   8.9442041e-03   3.7604545e-03  -4.5421476e-03   7.1530623e-04   5.2861278e-03   8.6588586e-03  -6.8470120e-04
   8.0761523e+01   9.3397818e-03   8.0993231e-03   3.7465866e-03  -4.1853616e-03   1.0710273e-03   5.5310675e-03   9.4027253e-03  -5.1880824e-04
   8.0801603e+01   9.6387322e-03   7.3326802e-03   3.6523541e-03  -3.8029858e-03   1.4870045e-03   5.7084765e-03   1.0097087e-02  -2.9651471e-04
   8.0841683e+01   1.0030651e-02   6.6343306e-03   3.4871175e-03  -3.4118736e-03   1.9395071e-03   5.7743994e-03   1.0711945e-02  -2.4399398e-05
   8.0881764e+01   1.0506040e-02   6.0002389e-03   3.2721556e-03  -3.0258053e-03   2.3940688e-03   5.6973937e-03   1.1213832e-02   2.8510594e-04
   8.0921844e+01   1.1046865e-02   5.4336013e-03   3.0369346e-03  -2.6555872e-03   2.8093434e-03   5.4625662e-03   1.1567408e-02   6.1433257e-04
   8.0961924e+01   1.1627459e-02   4.9447349e-03   2.8141591e-03  -2.3096016e-03   3.1422161e-03   5.0737642e-03   1.1737718e-02   9.4178324e-04
   8.1002004e+01   1.2216411e-02   4.5495822e-03   2.6343208e-03  -1.9946016e-03   3.3535253e-03   4.5536697e-03   1.1692980e-02   1.2442028e-03
   8.1042084e+01   1.2779217e-02   4.2670644e-03   2.5205340e-03  -1.7165126e-03   3.4136477e-03   3.9417877e-03   1.1407655e-02   1.4990778e-03
   8.1082164e+01   1.3281388e-02   4.1156705e-03   2.4844179e-03  -1.4810220e-03   3.3071901e-03   3.2905676e-03   1.0865497e-02   1.6872543e-03
   8.1122244e+01   1.3691635e-02   4.1097681e-03   2.5236473e-03  -1.2937838e-03   3.0361292e-03   2.6601156e-03   1.0062230e-02   1.7953282e-03
   8.1162325e+01   1.3984762e-02   4.2561545e-03   2.6215731e-03  -1.1601474e-03   2.6209187e-03   2.1121137e-03   9.0075192e-03   1.8174698e-03
   8.1202405e+01   1.4143903e-02   4.5513398e-03   2.7490363e-03  -1.0844185e-03   2.0993392e-03   1.7036487e-03   7.7259286e-03   1.7564008e-03
   8.1242485e+01   1.4161865e-02   4.9799527e-03   2.8681928e-03  -1.0687560e-03   1.5231461e-03   1.4816528e-03   6.2566430e-03   1.6233400e-03
   8.1282565e+01   1.4041430e-02   5.5145233e-03   2.9378870e-03  -1.1118956e-03   9.5285948e-04   1.4785710e-03   4.6518652e-03   1.4368617e-03
   8.1322645e+01   1.3794613e-02   6.1167190e-03   2.9198786e-03  -1.2079453e-03   4.5128171e-04   1.7097120e-03   2.9739128e-03   1.2207524e-03
   8.1362725e+01   1.3440992e-02   6.7399307e-03   2.7850882e-03  -1.3455177e-03   7.6508001e-05   2.1725241e-03   1.2912001e-03   1.0010902e-03
   8.1402806e+01   1.3005367e-02   7.3329389e-03   2.5189895e-03  -1.5074362e-03  -1.2472834e-04   2.8477971e-03  -3.2658665e-04   8.0288643e-04
   8.1442886e+01   1.2515046e-02   7.8442581e-03   2.1253590e-03  -1.6711908e-03  -1.2255571e-04   3.7025558e-03  -1.8137007e-03   6.4670701e-04
   8.1482966e+01   1.1997124e-02   8.2266766e-03   1.6277801e-03  -1.8102156e-03   9.2380565e-05   4.6942058e-03  -3.1134503e-03   5.4571429e-04
   8.1523046e+01   1.1476071e-02   8.4414880e-03   1.0685714e-03  -1.8959433e-03   5.0757996e-04   5.7753514e-03  -4.1827171e-03   5.0354321e-04
   8.1563126e+01   1.0971918e-02   8.4619510e-03   5.0513590e-04  -1.9004705e-03   1.0898582e-03   6.8986370e-03  -4.9954167e-03   5.1333720e-04
   8.1603206e+01   1.0499213e-02   8.2756089e-03   4.0644137e-06  -1.7995557e-03   1.7889147e-03   8.0209859e-03  -5.5445296e-03   5.5813883e-04
   8.1643287e+01   1.0066816e-02   7.8852372e-03  -3.6636750e-04  -1.5755983e-03   2.5428866e-03   9.1067111e-03  -5.8424656e-03   6.1266630e-04
   8.1683367e+01   9.6784650e-03   7.3083478e-03  -5.4443401e-04  -1.2202121e-03   3.2852353e-03   1.0129147e-02  -5.9196904e-03   6.4633177e-04
   8.1723447e+01   9.3339590e-03   6.5753445e-03  -4.8292051e-04  -7.3602257e-04   3.9521446e-03   1.1070668e-02  -5.8217187e-03   6.2719154e-04
   8.1763527e+01   9.0307063e-03   5.7265713e-03  -1.5579950e-04  -1.3739110e-04   4.4895477e-03   1.1921194e-02  -5.6047516e-03   5.2638407e-04
   8.1803607e+01   8.7653524e-03   4.8086085e-03   4.3727149e-04   5.5011892e-04   4.8589436e-03   1.2675509e-02  -5.3303774e-03   3.2252627e-04
   8.1843687e+01   8.5352089e-03   3.8702403e-03   1.2692850e-03   1.2915702e-03   5.0413192e-03   1.3329890e-02  -5.0598592e-03   5.5155329e-06
   8.1883768e+01   8.3392475e-03   2.9585281e-03   2.2873808e-03   2.0456481e-03   5.0387242e-03   1.3878647e-02  -4.8485754e-03  -4.2077136e-04
   8.1923848e+01   8.1785075e-03   2.1153873e-03   3.4174558e-03   2.7685457e-03   4.8733420e-03   1.4311220e-02  -4.7411665e-03  -9.3728280e-04
   8.1963928e+01   8.0558711e-03   1.3749777e-03   4.5714539e-03   3.4183276e-03   4.5842080e-03   1.4610365e-02  -4.7678633e-03  -1.5103392e-03
   8.2004008e+01   7.9752713e-03   7.6210044e-04   5.6565617e-03   3.9592836e-03   4.2220171e-03   1.4751865e-02  -4.9423450e-03  -2.0939635e-03
   8.2044088e+01   7.9404989e-03   2.9165948e-04   6.5852788e-03   4.3657559e-03   3.8426932e-03   1.4705946e-02  -5.2613060e-03  -2.6338272e-03
   8.2084168e+01   7.9538483e-03  -3.0886066e-05   7.2851959e-03   4.6249675e-03   3.5005383e-03   1.4440337e-02  -5.7057280e-03  -3.0724447e-03
   8.2124248e+01   8.0148767e-03  -2.0826864e-04   7.7073129e-03   4.7384784e-03   3.2418198e-03   1.3924676e-02  -6.2436658e-03  -3.3550891e-03
   8.2164329e+01   8.1195439e-03  -2.4962683e-04   7.8318767e-03   4.7220511e-03   3.0995843e-03   1.3135706e-02  -6.8341967e-03  -3.4357958e-03
   8.2204409e+01   8.2599411e-03  -1.6849711e-04   7.6709870e-03   4.6038930e-03   3.0903147e-03   1.2062582e-02  -7.4320629e-03  -3.2827877e-03
   8.2244489e+01   8.4247298e-03   1.9114722e-05   7.2675869e-03   4.4214392e-03   3.2128060e-03   1.0711493e-02  -7.9924721e-03  -2.8826986e-03
   8.2284569e+01   8.6002921e-03   2.9632735e-04   6.6908799e-03   4.2170243e-03   3.4493368e-03   9.1088907e-03  -8.4755230e-03  -2.2430859e-03
   8.2324649e+01   8.7724721e-03   6.4646961e-04   6.0286390e-03   4.0329372e-03   3.7689206e-03   7.3026768e-03  -8.8497794e-03  -1.3929034e-03
   8.2364729e+01   8.9286756e-03   1.0535858e-03   5.3772535e-03   3.9064390e-03   4.1321527e-03   5.3609869e-03  -9.0946380e-03  -3.8082197e-04
   8.2404810e+01   9.0600131e-03   1.5023947e-03   4.8306423e-03   3.8653454e-03   4.4969690e-03   3.3684553e-03  -9.2012870e-03   7.2847566e-04
   8.2444890e+01   9.1631331e-03   1.9778308e-03   4.4693175e-03   3.9247158e-03   4.8245264e-03   1.4201794e-03  -9.1722318e-03   1.8596770e-03
   8.2484970e+01   9.2414079e-03   2.4643675e-03   4.3508811e-03   4.0850665e-03   5.0844143e-03  -3.8608999e-04  -9.0195401e-03   2.9333584e-03
   8.2525050e+01   9.3051998e-03   2.9453546e-03   4.5030901e-03   4.3323443e-03   5.2585104e-03  -1.9587447e-03  -8.7621118e-03   3.8729717e-03
   8.2565130e+01   9.3710527e-03   3.4026015e-03   4.9203320e-03   4.6396821e-03   5.3429874e-03  -3.2211395e-03  -8.4223896e-03   4.6115756e-03
   8.2605210e+01   9.4598001e-03   3.8163914e-03   5.5639629e-03   4.9707342e-03   5.3482393e-03  -4.1194072e-03  -8.0229848e-03   5.0976142e-03
   8.2645291e+01   9.5937421e-03   4.1660380e-03   6.3665076e-03   5.2841929e-03   5.2967807e-03  -4.6282984e-03  -7.5836827e-03   5.2991508e-03
   8.2685371e+01   9.7931952e-03   4.4310012e-03   7.2392621e-03   5.5389278e-03   5.2194532e-03  -4.7542620e-03  -7.1192309e-03   5.2061372e-03
   8.2725451e+01   1.0072840e-02   4.5924752e-03   8.0824393e-03   5.6991086e-03   5.1505012e-03  -4.5352678e-03  -6.6381878e-03   4.8305175e-03
   8.2765531e+01   1.0438364e-02   4.6352716e-03   8.7966862e-03   5.7386619e-03   5.1222347e-03  -4.0372384e-03  -6.1429592e-03   4.2042027e-03
   8.2805611e+01   1.0883891e-02   4.5497494e-03   9.2946365e-03   5.6444931e-03   5.1600438e-03  -3.3473564e-03  -5.6309759e-03   3.3751893e-03
   8.2845691e+01   1.1390652e-02   4.3335100e-03   9.5111522e-03   5.4180515e-03   5.2784829e-03  -2.5648920e-03  -5.0968016e-03   2.4022880e-03
   8.2885772e+01   1.1927182e-02   3.9925803e-03   9.4110550e-03   5.0750294e-03   5.4789810e-03  -1.7905211e-03  -4.5348256e-03   1.3490752e-03
   8.2925852e+01   1.2451195e-02   3.5418565e-03   8.9934469e-03   4.6432199e-03   5.7495096e-03  -1.1153179e-03  -3.9421040e-03   2.7774486e-04
   8.2965932e+01   1.2913042e-02   3.0046620e-03   8.2921186e-03   4.1588047e-03   6.0662568e-03  -6.1068918e-04  -3.3208863e-03  -7.5647170e-04
   8.3006012e+01   1.3260451e-02   2.4113820e-03   7.3720074e-03   3.6615459e-03   6.3970698e-03  -3.2045217e-04  -2.6803986e-03  -1.7097384e-03
   8.3046092e+01   1.3444087e-02   1.7972594e-03   6.3221341e-03   3.1895154e-03   6.7061721e-03  -2.5603906e-04  -2.0375516e-03  -2.5524769e-03
   8.3086172e+01   1.3423270e-02   1.1995486e-03   5.2458607e-03   2.7740612e-03   6.9594740e-03  -3.9547526e-04  -1.4163880e-03  -3.2704332e-03
   8.3126253e+01   1.3171190e-02   6.5431914e-04   4.2496254e-03   2.4356994e-03   7.1296990e-03  -6.8634454e-04  -8.4625817e-04  -3.8639454e-03
   8.3166333e+01   1.2678926e-02   1.9325904e-04   3.4314790e-03   2.1815065e-03   7.2005645e-03  -1.0524853e-03  -3.5889947e-04  -4.3456227e-03
   8.3206413e+01   1.1957709e-02  -1.5915537e-04   2.8707605e-03   2.0044036e-03   7.1693804e-03  -1.4037062e-03   1.5240498e-05  -4.7368249e-03
   8.3246493e+01   1.1039032e-02  -3.8778970e-04   2.6200955e-03   1.8844811e-03   7.0476425e-03  -1.6474253e-03   2.5096983e-04  -5.0634605e-03
   8.3286573e+01   9.9724894e-03  -4.8802338e-04   2.7006062e-03   1.7922384e-03   6.8594831e-03  -1.7008726e-03   3.3207212e-04  -5.3516764e-03
   8.3326653e+01   8.8214470e-03  -4.6581620e-04   3.1008215e-03   1.6933583e-03   6.6381481e-03  -1.5023876e-03   2.5424751e-04  -5.6239951e-03
   8.3366733e+01   7.6569759e-03  -3.3665546e-04   3.7793179e-03   1.5544093e-03   6.4209620e-03  -1.0204082e-03   2.6816645e-05  -5.8963680e-03
   8.3406814e+01   6.5506655e-03  -1.2350696e-04   4.6706656e-03   1.3487270e-03   6.2434787e-03  -2.5898644e-04  -3.2713104e-04  -6.1764657e-03
   8.3446894e+01   5.5671284e-03   1.4598271e-04   5.6938556e-03   1.0616697e-03   6.1336593e-03   7.4094867e-04  -7.7227423e-04  -6.4633449e-03
   8.3486974e+01   4.7570662e-03   4.4269074e-04   6.7620927e-03   6.9449283e-04   6.1069445e-03   1.9048706e-03  -1.2641960e-03  -6.7484342e-03
   8.3527054e+01   4.1517375e-03   7.3923605e-04   7.7926929e-03   2.6623718e-04   6.1630000e-03   3.1322209e-03  -1.7538186e-03  -7.0176018e-03
   8.3567134e+01   3.7595269e-03   1.0128151e-03   8.7158377e-03  -1.8673892e-04   6.2846996e-03   4.3074796e-03  -2.1926520e-03  -7.2539211e-03
   8.3607214e+01   3.5650874e-03   1.2473094e-03   9.4811127e-03  -6.1366360e-04   6.4396229e-03   5.3135073e-03  -2.5382372e-03  -7.4406684e-03
   8.3647295e+01   3.5312254e-03   1.4344125e-03   1.0061069e-02  -9.5445800e-04   6.5839902e-03   6.0456126e-03  -2.7591126e-03  -7.5640666e-03
   8.3687375e+01   3.6033729e-03   1.5736515e-03   1.0451456e-02  -1.1465174e-03   6.6686117e-03   6.4246573e-03  -2.8386564e-03  -7.6153410e-03
   8.3727455e+01   3.7161706e-03   1.6713237e-03   1.0668221e-02  -1.1323999e-03   6.6461183e-03   6.4075778e-03  -2.7772699e-03  -7.5917721e-03
   8.3767535e+01   3.8014126e-03   1.7385088e-03   1.0741816e-02  -8.6750643e-04   6.4785196e-03   5.9939564e-03  -2.5925558e-03  -7.4965904e-03
   8.3807615e+01   3.7964207e-03   1.7884428e-03   1.0709706e-02  -3.2679470e-04   6.1440389e-03   5.2277110e-03  -2.3173804e-03  -7.3377430e-03
   8.3847695e+01   3.6518387e-03   1.8336198e-03   1.0608225e-02   4.9034990e-04   5.6422137e-03   4.1935279e-03  -1.9959759e-03  -7.1257486e-03
   8.3887776e+01   3.3378880e-03   1.8830275e-03   1.0465023e-02   1.5577712e-03   4.9964318e-03   3.0082842e-03  -1.6784929e-03  -6.8710092e-03
   8.3927856e+01   2.8482925e-03   1.9399039e-03   1.0293239e-02   2.8231273e-03   4.2533763e-03   1.8083177e-03  -1.4146278e-03  -6.5810470e-03
   8.3967936e+01   2.2013563e-03   2.0003318e-03   1.0088342e-02   4.2114611e-03   3.4792429e-03   7.3392614e-04  -1.2470944e-03  -6.2581724e-03
   8.4008016e+01   1.4380196e-03   2.0528765e-03   9.8281818e-03   5.6314486e-03   2.7530198e-03  -8.7140953e-05  -1.2057637e-03  -5.8980437e-03
   8.4048096e+01   6.1709301e-04   2.0793321e-03   9.4763458e-03   6.9836869e-03   2.1575301e-03  -5.5526073e-04  -1.3032411e-03  -5.4894644e-03
   8.4088176e+01  -1.9177155e-04   2.0564884e-03   8.9884610e-03   8.1701139e-03   1.7692756e-03  -6.1169349e-04  -1.5325076e-03  -5.0155920e-03
   8.4128257e+01  -9.1652292e-04   1.9586941e-03   8.3206137e-03   9.1034933e-03   1.6483350e-03  -2.4690384e-04  -1.8670097e-03  -4.4565188e-03
   8.4168337e+01  -1.4915197e-03   1.7608801e-03   7.4387393e-03   9.7158661e-03   1.8296353e-03   4.9669035e-04  -2.2632918e-03  -3.7929689e-03
   8.4208417e+01  -1.8655978e-03   1.4416404e-03   6.3276284e-03   9.9649703e-03   2.3168039e-03   1.5280497e-03  -2.6659441e-03  -3.0106531e-03
   8.4248497e+01  -2.0083646e-03   9.8596103e-04   4.9981785e-03   9.8378599e-03   3.0795427e-03   2.7167256e-03  -3.0143342e-03  -2.1046823e-03
   8.4288577e+01  -1.9138971e-03   3.8722886e-04   3.4916860e-03   9.3512839e-03   4.0550567e-03   3.9070473e-03  -3.2503397e-03  -1.0833634e-03
   8.4328657e+01  -1.6013459e-03  -3.5174811e-04   1.8803058e-03   8.5487750e-03   5.1535790e-03   4.9357558e-03  -3.3261370e-03   2.9275959e-05
   8.4368737e+01  -1.1123368e-03  -1.2188428e-03   2.6327560e-04   7.4948038e-03   6.2675134e-03   5.6511009e-03  -3.2110504e-03   1.1927792e-03
   8.4408818e+01  -5.0548262e-04  -2.1938121e-03  -1.2409591e-03   6.2667207e-03   7.2832305e-03   5.9311777e-03  -2.8965396e-03   2.3517136e-03
   8.4448898e+01   1.5129839e-04  -3.2504255e-03  -2.5060273e-03   4.9454935e-03   8.0941748e-03   5.6992994e-03  -2.3985960e-03   3.4393712e-03
   8.4488978e+01   7.8965490e-04  -4.3592100e-03  -3.4111432e-03   3.6064080e-03   8.6137118e-03   4.9344830e-03  -1.7571139e-03   4.3835043e-03
   8.4529058e+01   1.3496810e-03  -5.4904154e-03  -3.8553047e-03   2.3109161e-03   8.7861098e-03   3.6756395e-03  -1.0321660e-03   5.1135916e-03
   8.4569138e+01   1.7875878e-03  -6.6167664e-03  -3.7704521e-03   1.1006774e-03   8.5942143e-03   2.0187569e-03  -2.9750074e-04   5.5688731e-03
   8.4609218e+01   2.0810852e-03  -7.7155969e-03  -3.1318907e-03  -5.4319141e-06   8.0627297e-03   1.0716913e-04   3.6805105e-04   5.7062186e-03
   8.4649299e+01   2.2316697e-03  -8.7700514e-03  -1.9645180e-03  -1.0109563e-03   7.2565276e-03  -1.8841832e-03   8.9027518e-04   5.5068154e-03
   8.4689379e+01   2.2634124e-03  -9.7691712e-03  -3.4383578e-04  -1.9381962e-03   6.2740000e-03  -3.7688561e-03   1.2092020e-03   4.9807156e-03
   8.4729459e+01   2.2183076e-03  -1.0706858e-02   1.6086935e-03  -2.8217480e-03   5.2360942e-03  -5.3711622e-03   1.2874351e-03   4.1684508e-03
   8.4769539e+01   2.1487176e-03  -1.1579883e-02   3.7357212e-03  -3.7001496e-03   4.2722276e-03  -6.5480529e-03   1.1160536e-03   3.1392112e-03
   8.4809619e+01   2.1078783e-03  -1.2385272e-02   5.8586250e-03  -4.6068271e-03   3.5047147e-03  -7.2080482e-03   7.1720344e-04   1.9854547e-03
   8.4849699e+01   2.1397430e-03  -1.3117525e-02   7.7951837e-03  -5.5616813e-03   3.0335769e-03  -7.3248939e-03   1.4286708e-04   8.1422843e-04
   8.4889780e+01   2.2695998e-03  -1.3766184e-02   9.3784028e-03  -6.5646251e-03   2.9236268e-03  -6.9441583e-03  -5.3025167e-04  -2.6409356e-04
   8.4929860e+01   2.4968739e-03  -1.4314267e-02   1.0474361e-02  -7.5921802e-03   3.1954947e-03  -6.1817294e-03  -1.2093036e-03  -1.1485914e-03
   8.4969940e+01   2.7913048e-03  -1.4737975e-02   1.0996975e-02  -8.5978771e-03   3.8218301e-03  -5.2140676e-03  -1.7964516e-03  -1.7607588e-03
   8.5010020e+01   3.0933018e-03  -1.5007980e-02   1.0917872e-02  -9.5167232e-03   4.7293055e-03  -4.2610004e-03  -2.2013585e-03  -2.0561665e-03
   8.5050100e+01   3.3187600e-03  -1.5092324e-02   1.0270041e-02  -1.0273457e-02   5.8063439e-03  -3.5627129e-03  -2.3535159e-03  -2.0333810e-03
   8.5090180e+01   3.3680291e-03  -1.4960789e-02   9.1446681e-03  -1.0793769e-02   6.9157736e-03  -3.3532928e-03  -2.2128596e-03  -1.7388761e-03
   8.5130261e+01   3.1381442e-03  -1.4590335e-02   7.6812836e-03  -1.1017192e-02   7.9109741e-03  -3.8336423e-03  -1.7772403e-03  -1.2670277e-03
   8.5170341e+01   2.5369173e-03  -1.3971010e-02   6.0522015e-03  -1.0910047e-02   8.6535921e-03  -5.1467189e-03  -1.0856216e-03  -7.5474932e-04
   8.5210421e+01   1.4971361e-03  -1.3111590e-02   4.4428891e-03  -1.0476649e-02   9.0306534e-03  -7.3578897e-03  -2.1634193e-04  -3.7088421e-04
   8.5250501e+01  -1.1041361e-05  -1.2044166e-02   3.0304634e-03  -9.7670865e-03   8.9689017e-03  -1.0442692e-02   7.1965616e-04  -3.0104423e-04
   8.5290581e+01  -1.9713186e-03  -1.0826928e-02   1.9627891e-03  -8.8801275e-03   8.4444815e-03  -1.4283538e-02   1.5901097e-03  -7.2912699e-04
   8.5330661e+01  -4.3176239e-03  -9.5445148e-03   1.3406543e-03  -7.9603139e-03   7.4866073e-03  -1.8675960e-02   2.2561274e-03  -1.8171816e-03
   8.5370741e+01  -6.9365660e-03  -8.3055600e-03   1.2052119e-03  -7.1889229e-03   6.1745798e-03  -2.3343987e-02   2.5886961e-03  -3.6855803e-03
   8.5410822e+01  -9.6762483e-03  -7.2373258e-03   1.5323086e-03  -6.7691918e-03   4.6283334e-03  -2.7963229e-02   2.4850877e-03  -6.3955515e-03
   8.5450902e+01  -1.2360924e-02  -6.4776513e-03   2.2345523e-03  -6.9069135e-03   2.9935243e-03  -3.2189451e-02   1.8831363e-03  -9.9360117e-03
   8.5490982e+01  -1.4810200e-02  -6.1647659e-03   3.1710671e-03  -7.7881506e-03   1.4228977e-03  -3.5689749e-02   7.7148768e-04  -1.4216316e-02
   8.5531062e+01  -1.6860823e-02  -6.4258008e-03   4.1639645e-03  -9.5562848e-03   5.6205745e-05  -3.8173215e-02  -8.0572245e-04  -1.9066039e-02
   8.5571142e+01  -1.8388605e-02  -7.3650360e-03   5.0197192e-03  -1.2290874e-02  -9.9878448e-04  -3.9417945e-02  -2.7507305e-03  -2.4242249e-02
   8.5611222e+01  -1.9327833e-02  -9.0530244e-03   5.5529912e-03  -1.5990776e-02  -1.6817028e-03  -3.9291698e-02  -4.9208023e-03  -2.9444040e-02
   8.5651303e+01  -1.9685574e-02  -1.1517721e-02   5.6100548e-03  -2.0563703e-02  -1.9892780e-03  -3.7764125e-02  -7.1431439e-03  -3.4333320e-02
   8.5691383e+01  -1.9548714e-02  -1.4738599e-02   5.0889427e-03  -2.5823840e-02  -1.9778498e-03  -3.4909433e-02  -9.2347436e-03  -3.8560249e-02
   8.5731463e+01  -1.9082243e-02  -1.8644491e-02   3.9537018e-03  -3.1498386e-02  -1.7580724e-03  -3.0899317e-02  -1.1025148e-02  -4.1791174e-02
   8.5771543e+01  -1.8518195e-02  -2.3115541e-02   2.2407646e-03  -3.7243018e-02  -1.4821655e-03  -2.5987065e-02  -1.2379684e-02  -4.3736588e-02
   8.5811623e+01  -1.8135711e-02  -2.7989271e-02   5.6312944e-05  -4.2665311e-02  -1.3250428e-03  -2.0484593e-02  -1.3220418e-02  -4.4176564e-02
   8.5851703e+01  -1.8233736e-02  -3.3070356e-02  -2.4354565e-03  -4.7354314e-02  -1.4614950e-03  -1.4734918e-02  -1.3542186e-02  -4.2981281e-02
   8.5891784e+01  -1.9098799e-02  -3.8143330e-02  -5.0321622e-03  -5.0913746e-02  -2.0422161e-03  -9.0829619e-03  -1.3421442e-02  -4.0124637e-02
   8.5931864e+01  -2.0971082e-02  -4.2987146e-02  -7.5191457e-03  -5.2995794e-02  -3.1717505e-03  -3.8476755e-03  -1.3016267e-02  -3.5689567e-02
   8.5971944e+01  -2.4012377e-02  -4.7390342e-02  -9.6986127e-03  -5.3332328e-02  -4.8913544e-03   7.0177993e-04  -1.2556822e-02  -2.9864411e-02
   8.6012024e+01  -2.8279574e-02  -5.1165485e-02  -1.1418635e-02  -5.1760471e-02  -7.1693019e-03   4.3635968e-03  -1.2326488e-02  -2.2930510e-02
   8.6052104e+01  -3.3706976e-02  -5.4161658e-02  -1.2598479e-02  -4.8239941e-02  -9.9003648e-03   7.0132163e-03  -1.2635011e-02  -1.5242029e-02
   8.6092184e+01  -4.0099955e-02  -5.6273961e-02  -1.3246955e-02  -4.2860305e-02  -1.2915131e-02   8.6050479e-03  -1.3785935e-02  -7.1996910e-03
   8.6132265e+01  -4.7141433e-02  -5.7449312e-02  -1.3471135e-02  -3.5837237e-02  -1.5998635e-02   9.1664433e-03  -1.6041364e-02   7.7926510e-04
   8.6172345e+01  -5.4411376e-02  -5.7688201e-02  -1.3473701e-02  -2.7497912e-02  -1.8916567e-02   8.7852030e-03  -1.9587597e-02   8.2922902e-03
   8.6212425e+01  -6.1418111e-02  -5.7042483e-02  -1.3538424e-02  -1.8256740e-02  -2.1446276e-02   7.5925581e-03  -2.4505305e-02   1.4981158e-02
   8.6252505e+01  -6.7638983e-02  -5.5609654e-02  -1.4004568e-02  -8.5835864e-03  -2.3409021e-02   5.7439709e-03  -3.0747689e-02   2.0557449e-02
   8.6292585e+01  -7.2566765e-02  -5.3524399e-02  -1.5232275e-02   1.0326562e-03  -2.4699505e-02   3.4001954e-03  -3.8129419e-02   2.4821726e-02
   8.6332665e+01  -7.5757448e-02  -5.0948418e-02  -1.7562137e-02   1.0121787e-02  -2.5308833e-02   7.1083011e-04  -4.6328217e-02   2.7674828e-02
   8.6372745e+01  -7.6874722e-02  -4.8059610e-02  -2.1272939e-02   1.8267867e-02  -2.5337519e-02  -2.1978927e-03  -5.4899768e-02   2.9120486e-02
   8.6412826e+01  -7.5726561e-02  -4.5041706e-02  -2.6541990e-02   2.5139404e-02  -2.4996162e-02  -5.2300237e-03  -6.3305331e-02   2.9259244e-02
   8.6452906e+01  -7.2289981e-02  -4.2075235e-02  -3.3412427e-02   3.0511479e-02  -2.4592660e-02  -8.3212669e-03  -7.0950117e-02   2.8274519e-02
   8.6492986e+01  -6.6721081e-02  -3.9330485e-02  -4.1771345e-02   3.4277956e-02  -2.4506364e-02  -1.1435359e-02  -7.7229352e-02   2.6412291e-02
   8.6533066e+01  -5.9348865e-02  -3.6962763e-02  -5.1341725e-02   3.6452895e-02  -2.5151054e-02  -1.4556713e-02  -8.1578067e-02   2.3956504e-02
   8.6573146e+01  -5.0652942e-02  -3.5109931e-02  -6.1689784e-02   3.7161391e-02  -2.6930059e-02  -1.7681094e-02  -8.3520096e-02   2.1202580e-02
   8.6613226e+01  -4.1226830e-02  -3.3891859e-02  -7.2247970e-02   3.6621045e-02  -3.0187897e-02  -2.0806320e-02  -8.2711732e-02   1.8431528e-02
   8.6653307e+01  -3.1730072e-02  -3.3411184e-02  -8.2352179e-02   3.5116206e-02  -3.5163505e-02  -2.3924940e-02  -7.8975797e-02   1.5887025e-02
   8.6693387e+01  -2.2833596e-02  -3.3754590e-02  -9.1290375e-02   3.2967724e-02  -4.1950227e-02  -2.7020458e-02  -7.2322725e-02   1.3757421e-02
   8.6733467e+01  -1.5163491e-02  -3.4993825e-02  -9.8358518e-02   3.0501348e-02  -5.0467318e-02  -3.0068095e-02  -6.2956359e-02   1.2164101e-02
   8.6773547e+01  -9.2486674e-03  -3.7185727e-02  -1.0291888e-01   2.8017885e-02  -6.0446759e-02  -3.3040263e-02  -5.1263593e-02   1.1156950e-02
   8.6813627e+01  -5.4775371e-03  -4.0370768e-02  -1.0445547e-01   2.5767957e-02  -7.1437722e-02  -3.5916142e-02  -3.7788481e-02   1.0716951e-02
   8.6853707e+01  -4.0680349e-03  -4.4569927e-02  -1.0262135e-01   2.3933596e-02  -8.2829342e-02  -3.8693887e-02  -2.3192910e-02   1.0765232e-02
   8.6893788e+01  -5.0540047e-03  -4.9780044e-02  -9.7273385e-02   2.2618109e-02  -9.3890556e-02  -4.1403442e-02  -8.2072054e-03   1.1177287e-02
   8.6933868e+01  -8.2893510e-03  -5.5968160e-02  -8.8490913e-02   2.1844730e-02  -1.0382396e-01  -4.4117522e-02   6.4249682e-03   1.1800656e-02
   8.6973948e+01  -1.3469566e-02  -6.3065668e-02  -7.6576433e-02   2.1563624e-02  -1.1182916e-01  -4.6958306e-02   2.0002533e-02   1.2474052e-02
   8.7014028e+01  -2.0168470e-02  -7.0963307e-02  -6.2037893e-02   2.1665969e-02  -1.1716980e-01  -5.0097729e-02   3.1918762e-02   1.3045936e-02
   8.7054108e+01  -2.7886416e-02  -7.9508085e-02  -4.5553977e-02   2.2003125e-02  -1.1923825e-01  -5.3749883e-02   4.1704319e-02   1.3390652e-02
   8.7094188e+01  -3.6105022e-02  -8.8503205e-02  -2.7925290e-02   2.2408494e-02  -1.1761145e-01  -5.8154978e-02   4.9057848e-02   1.3420619e-02
   8.7134269e+01  -4.4342762e-02  -9.7711780e-02  -1.0015660e-02   2.2719497e-02  -1.1209273e-01  -6.3555430e-02   5.3861593e-02   1.3093551e-02
   8.7174349e+01  -5.2205618e-02  -1.0686484e-01   7.3113075e-03   2.2797225e-02  -1.0273523e-01  -7.0165751e-02   5.6180985e-02   1.2414247e-02
   8.7214429e+01  -5.9427460e-02  -1.1567360e-01   2.3254941e-02   2.2541741e-02  -8.9844390e-02  -7.8138972e-02   5.6248625e-02   1.1431107e-02
   8.7254509e+01  -6.5895828e-02  -1.2384555e-01   3.7134037e-02   2.1901587e-02  -7.3959200e-02  -8.7533119e-02   5.4434604e-02   1.0228044e-02
   8.7294589e+01  -7.1660265e-02  -1.3110327e-01   4.8432464e-02   2.0876811e-02  -5.5813459e-02  -9.8281707e-02   5.1206327e-02   8.9129634e-03
   8.7334669e+01  -7.6922129e-02  -1.3720467e-01   5.6830110e-02   1.9515608e-02  -3.6280724e-02  -1.1017220e-01   4.7081928e-02   7.6042281e-03
   8.7374749e+01  -8.2006719e-02  -1.4196277e-01   6.2216877e-02   1.7905388e-02  -1.6307830e-02  -1.2283597e-01   4.2581871e-02   6.4167314e-03
   8.7414830e+01  -8.7320384e-02  -1.4526325e-01   6.4688977e-02   1.6159710e-02   3.1568977e-03  -1.3575226e-01   3.8183361e-02   5.4491030e-03
   8.7454910e+01  -9.3296891e-02  -1.4707779e-01   6.4528458e-02   1.4402908e-02   2.1234231e-02  -1.4826758e-01   3.4281736e-02   4.7734047e-03
   8.7494990e+01  -1.0033846e-01  -1.4747172e-01   6.2168357e-02   1.2754414e-02   3.7177087e-02  -1.5963018e-01   3.1162202e-02   4.4283163e-03
   8.7535070e+01  -1.0875754e-01  -1.4660471e-01   5.8147131e-02   1.1314719e-02   5.0420532e-02  -1.6903781e-01   2.8984101e-02   4.4163796e-03
   8.7575150e+01  -1.1872538e-01  -1.4472393e-01   5.3056857e-02   1.0154576e-02   6.0614600e-02  -1.7569536e-01   2.7778556e-02   4.7053949e-03
   8.7615230e+01  -1.3023293e-01  -1.4214979e-01   4.7490125e-02   9.3086152e-03   6.7637525e-02  -1.7887769e-01   2.7458987e-02   5.2335967e-03
   8.7655311e+01  -1.4306833e-01  -1.3925490e-01   4.1990445e-02   8.7738872e-03   7.1588925e-02  -1.7799219e-01   2.7842669e-02   5.9178384e-03
   8.7695391e+01  -1.5681384e-01  -1.3643785e-01   3.7010475e-02   8.5132557e-03   7.2764446e-02  -1.7263509e-01   2.8680485e-02   6.6637141e-03
   8.7735471e+01  -1.7086300e-01  -1.3409360e-01   3.2881449e-02   8.4629232e-03   7.1615070e-02  -1.6263594e-01   2.9691302e-02   7.3763868e-03
   8.7775551e+01  -1.8445704e-01  -1.3258288e-01   2.9795972e-02   8.5429083e-03   6.8695696e-02  -1.4808566e-01   3.0597097e-02   7.9708701e-03
   8.7815631e+01  -1.9673754e-01  -1.3220322e-01   2.7804993e-02   8.6689635e-03   6.4608413e-02  -1.2934442e-01   3.1155056e-02   8.3806354e-03
   8.7855711e+01  -2.0681076e-01  -1.3316376e-01   2.6828351e-02   8.7643055e-03   5.9946159e-02  -1.0702816e-01   3.1183395e-02   8.5636607e-03
   8.7895792e+01  -2.1381804e-01  -1.3556632e-01   2.6677052e-02   8.7696236e-03   5.5242149e-02  -8.1973723e-02   3.0578481e-02   8.5053704e-03
   8.7935872e+01  -2.1700597e-01  -1.3939407e-01   2.7084384e-02   8.6501137e-03   5.0929547e-02  -5.5185280e-02   2.9321898e-02   8.2182988e-03
   8.7975952e+01  -2.1578987e-01  -1.4450896e-01   2.7742273e-02   8.3987238e-03   4.7314608e-02  -2.7766205e-02   2.7477271e-02   7.7386892e-03
   8.8016032e+01  -2.0980518e-01  -1.5065819e-01   2.8338983e-02   8.0353180e-03   4.4564912e-02  -8.4208517e-04   2.5177807e-02   7.1205888e-03
   8.8056112e+01  -1.9894182e-01  -1.5748903e-01   2.8594332e-02   7.6020188e-03   4.2712685e-02   2.4518430e-02   2.2606501e-02   6.4282587e-03
   8.8096192e+01  -1.8335879e-01  -1.6457097e-01   2.8289069e-02   7.1554814e-03   4.1671592e-02   4.7378024e-02   1.9971666e-02   5.7278775e-03
   8.8136273e+01  -1.6347763e-01  -1.7142327e-01   2.7285817e-02   6.7572478e-03   4.1264116e-02   6.6993783e-02   1.7480894e-02   5.0795537e-03
   8.8176353e+01  -1.3995549e-01  -1.7754576e-01   2.5539984e-02   6.4635553e-03   4.1255685e-02   8.2863452e-02   1.5316525e-02   4.5305808e-03
   8.8216433e+01  -1.1364021e-01  -1.8245045e-01   2.3100134e-02   6.3160214e-03   4.1391234e-02   9.4750923e-02   1.3615447e-02   4.1106784e-03
   8.8256513e+01  -8.5511586e-02  -1.8569154e-01   2.0098427e-02   6.3344860e-03   4.1429989e-02   1.0268903e-01   1.2455378e-02   3.8296960e-03
   8.8296593e+01  -5.6613902e-02  -1.8689164e-01   1.6732674e-02   6.5129860e-03   4.1174699e-02   1.0695989e-01   1.1848949e-02   3.6779393e-03
   8.8336673e+01  -2.7985514e-02  -1.8576247e-01   1.3242362e-02   6.8194064e-03   4.0492504e-02   1.0805507e-01   1.1745925e-02   3.6289564e-03
   8.8376754e+01  -5.9148059e-04  -1.8211888e-01   9.8814637e-03   7.1988582e-03   3.9325755e-02   1.0661996e-01   1.2042927e-02   3.6443320e-03
   8.8416834e+01   2.4735390e-02  -1.7588540e-01   6.8910395e-03   7.5803320e-03   3.7692405e-02   1.0338788e-01   1.2599149e-02   3.6798045e-03
   8.8456914e+01   4.7340527e-02  -1.6709560e-01   4.4744832e-03   7.8857462e-03   3.5676822e-02   9.9110583e-02   1.3255908e-02   3.6918862e-03
   8.8496994e+01   6.6777450e-02  -1.5588472e-01   2.7778569e-03   8.0401899e-03   3.3412981e-02   9.4491742e-02   1.3857462e-02   3.6441285e-03
   8.8537074e+01   8.2819818e-02  -1.4247668e-01   1.8770880e-03   7.9820010e-03   3.1062709e-02   9.0129749e-02   1.4270507e-02   3.5122431e-03
   8.8577154e+01   9.5455715e-02  -1.2716705e-01   1.7730086e-03   7.6713434e-03   2.8792139e-02   8.6474771e-02   1.4399967e-02   3.2874524e-03
   8.8617234e+01   1.0486573e-01  -1.1030337e-01   2.3943529e-03   7.0961365e-03   2.6749449e-02   8.3803601e-02   1.4199254e-02   2.9776756e-03
   8.8657315e+01   1.1138776e-01  -9.2264707e-02   3.6079976e-03   6.2745337e-03   2.5046670e-02   8.2213776e-02   1.3673891e-02   2.6064371e-03
   8.8697395e+01   1.1547253e-01  -7.3441710e-02   5.2350186e-03   5.2535912e-03   2.3747585e-02   8.1636452e-02   1.2878249e-02   2.2096657e-03
   8.8737475e+01   1.1763435e-01  -5.4218559e-02   7.0706073e-03   4.1042588e-03   2.2862896e-02   8.1865569e-02   1.1906000e-02   1.8308170e-03
   8.8777555e+01   1.1840180e-01  -3.4957617e-02   8.9055923e-03   2.9133014e-03   2.2352799e-02   8.2599261e-02   1.0875665e-02   1.5149525e-03
   8.8817635e+01   1.1827281e-01  -1.5987338e-02   1.0547261e-02   1.7731531e-03   2.2136170e-02   8.3488324e-02   9.9132120e-03   1.3025352e-03
   8.8857715e+01   1.1767778e-01   2.4064200e-03   1.1837365e-02   7.7097923e-04   2.2104740e-02   8.4186038e-02   9.1339843e-03   1.2237306e-03
   8.8897796e+01   1.1695342e-01   1.9985827e-02   1.2665605e-02  -2.1676617e-05   2.2140088e-02   8.4393742e-02   8.6262942e-03   1.2939372e-03
   8.8937876e+01   1.1632886e-01   3.6563642e-02   1.2977430e-02  -5.5734876e-04   2.2131023e-02   8.3897290e-02   8.4387640e-03   1.5111182e-03
   8.8977956e+01   1.1592417e-01   5.2003436e-02   1.2775662e-02  -8.1813551e-04   2.1988990e-02   8.2590752e-02   8.5730027e-03   1.8552849e-03
   8.9018036e+01   1.1576022e-01   6.6218019e-02   1.2116110e-02  -8.1751467e-04   2.1659527e-02   8.0485300e-02   8.9825211e-03   2.2902197e-03
   8.9058116e+01   1.1577796e-01   7.9166621e-02   1.1097951e-02  -5.9825066e-04   2.1128389e-02   7.7703033e-02   9.5779941e-03   2.7672555e-03
   8.9098196e+01   1.1586407e-01   9.0851208e-02   9.8501985e-03  -2.2664978e-04   2.0421756e-02   7.4457195e-02   1.0238186e-02   3.2306773e-03
   8.9138277e+01   1.1587984e-01   1.0131221e-01   8.5158708e-03   2.1611735e-04   1.9600733e-02   7.1021806e-02   1.0825146e-02   3.6241153e-03
   8.9178357e+01   1.1568972e-01   1.1062381e-01   7.2356748e-03   6.4453461e-04   1.8751120e-02   6.7694810e-02   1.1201767e-02   3.8971735e-03
   8.9218437e+01   1.1518650e-01   1.1888866e-01   6.1329591e-03   9.7977333e-04   1.7970035e-02   6.4759498e-02   1.1249478e-02   4.0115061e-03
   8.9258517e+01   1.1431054e-01   1.2623221e-01   5.3014696e-03   1.1598440e-03   1.7351321e-02   6.2448972e-02   1.0883877e-02   3.9456120e-03
   8.9298597e+01   1.1306111e-01   1.3279617e-01   4.7970722e-03   1.1475790e-03   1.6971804e-02   6.0917929e-02   1.0066320e-02   3.6977634e-03
   8.9338677e+01   1.1149917e-01   1.3873146e-01   4.6341224e-03   9.3542813e-04   1.6880252e-02   6.0225016e-02   8.8100077e-03   3.2866976e-03
   8.9378758e+01   1.0974170e-01   1.4419040e-01   4.7866335e-03   5.4644965e-04   1.7090493e-02   6.0327642e-02   7.1797844e-03   2.7499619e-03
   8.9418838e+01   1.0794844e-01   1.4931852e-01   5.1938715e-03   3.1354614e-05   1.7579526e-02   6.1089581e-02   5.2856281e-03   2.1400695e-03
   8.9458918e+01   1.0630315e-01   1.5424624e-01   5.7695425e-03  -5.3803728e-04   1.8290772e-02   6.2300133e-02   3.2705905e-03   1.5188840e-03
   8.9498998e+01   1.0499158e-01   1.5908103e-01   6.4133860e-03  -1.0781210e-03   1.9141899e-02   6.3702219e-02   1.2946245e-03   9.5085482e-04
   8.9539078e+01   1.0417884e-01   1.6390048e-01   7.0237755e-03  -1.5044445e-03   2.0036042e-02   6.5025755e-02  -4.8375896e-04   4.9586265e-04
   8.9579158e+01   1.0398885e-01   1.6874710e-01   7.5098728e-03  -1.7428905e-03   2.0874820e-02   6.6022075e-02  -1.9257937e-03   2.0248758e-04
   8.9619238e+01   1.0448817e-01   1.7362519e-01   7.8019891e-03  -1.7396916e-03   2.1571298e-02   6.6495100e-02  -2.9285102e-03   1.0246614e-04
   8.9659319e+01   1.0567610e-01   1.7850050e-01   7.8590495e-03  -1.4690094e-03   2.2061142e-02   6.6325438e-02  -3.4365922e-03   2.0697578e-04
   8.9699399e+01   1.0748204e-01   1.8330265e-01   7.6724189e-03  -9.3710539e-04   2.2310434e-02   6.5484505e-02  -3.4486001e-03   5.0518067e-04
   8.9739479e+01   1.0977051e-01   1.8793050e-01   7.2657730e-03  -1.8255309e-04   2.2319139e-02   6.4037044e-02  -3.0167965e-03   9.6521916e-04
   8.9779559e+01   1.1235327e-01   1.9226013e-01   6.6911488e-03   7.2756978e-04   2.2119812e-02   6.2131842e-02  -2.2405849e-03   1.5375383e-03
   8.9819639e+01   1.1500726e-01   1.9615483e-01   6.0217334e-03   1.7050683e-03   2.1771799e-02   5.9981949e-02  -1.2543366e-03   2.1602153e-03
   8.9859719e+01   1.1749643e-01   1.9947637e-01   5.3423052e-03   2.6507115e-03   2.1351797e-02   5.7836936e-02  -2.1106245e-04   2.7656816e-03
   8.9899800e+01   1.1959517e-01   2.0209660e-01   4.7384837e-03   3.4657835e-03   2.0942147e-02   5.5950743e-02   7.3611717e-04   3.2881039e-03
   8.9939880e+01   1.2111095e-01   2.0390831e-01   4.2860630e-03   4.0636945e-03   2.0618516e-02   5.4549166e-02   1.4524806e-03   3.6706024e-03
   8.9979960e+01   1.2190366e-01   2.0483441e-01   4.0416729e-03   4.3802313e-03   2.0438719e-02   5.3801055e-02   1.8379724e-03   3.8715008e-03
   9.0020040e+01   1.2189979e-01   2.0483462e-01   4.0358499e-03   4.3811868e-03   2.0434233e-02   5.3796837e-02   1.8392769e-03   3.8689123e-03
   9.0060120e+01   1.2109981e-01   2.0390893e-01   4.2693138e-03   4.0664348e-03   2.0605603e-02   5.4537023e-02   1.4562489e-03   3.6631478e-03
   9.0100200e+01   1.1957817e-01   2.0209760e-01   4.7128788e-03   3.4699459e-03   2.0922380e-02   5.5932148e-02   7.4192976e-04   3.2766783e-03
   9.0140281e+01   1.1747570e-01   1.9947769e-01   5.3110095e-03   2.6557449e-03   2.1327582e-02   5.7814142e-02  -2.0385355e-04   2.7516568e-03
   9.0180361e+01   1.1498541e-01   1.9615638e-01   5.9886148e-03   1.7103048e-03   2.1746083e-02   5.9957717e-02  -1.2465365e-03   2.1452747e-03
   9.0220441e+01   1.1233304e-01   1.9226180e-01   6.6602992e-03   7.3231285e-04   2.2095723e-02   6.2109105e-02  -2.2330672e-03   1.5234748e-03
   9.0260521e+01   1.0975444e-01   1.8793216e-01   7.2410025e-03  -1.7893761e-04   2.2299605e-02   6.4018550e-02  -3.0104068e-03   9.5371932e-04
   9.0300601e+01   1.0747214e-01   1.8330416e-01   7.6567838e-03  -9.3510579e-04   2.2297825e-02   6.5472486e-02  -3.4440623e-03   4.9762201e-04
   9.0340681e+01   1.0567361e-01   1.7850172e-01   7.8544747e-03  -1.4689037e-03   2.2056983e-02   6.6321334e-02  -3.4344279e-03   2.0426145e-04
   9.0380762e+01   1.0449338e-01   1.7362597e-01   7.8090299e-03  -1.7415107e-03   2.1576082e-02   6.6499390e-02  -2.9289792e-03   1.0491648e-04
   9.0420842e+01   1.0400108e-01   1.6874732e-01   7.5276464e-03  -1.7464134e-03   2.0887951e-02   6.6034217e-02  -1.9288644e-03   2.0980185e-04
   9.0460922e+01   1.0419654e-01   1.6390007e-01   7.0500704e-03  -1.5092265e-03   2.0055906e-02   6.5044252e-02  -4.8910908e-04   5.0715551e-04
   9.0501002e+01   1.0501249e-01   1.5907996e-01   6.4449359e-03  -1.0835512e-03   1.9166062e-02   6.3724804e-02   1.2875735e-03   9.6476306e-04
   9.0541082e+01   1.0632462e-01   1.5424456e-01   5.8024309e-03  -5.4341825e-04   1.8316282e-02   6.2324044e-02   3.2626112e-03   1.5337307e-03
   9.0581162e+01   1.0796774e-01   1.4931634e-01   5.2240165e-03   2.6716154e-05   1.7603267e-02   6.1111898e-02   5.2776027e-03   2.1540659e-03
   9.0621242e+01   1.0975639e-01   1.4418790e-01   4.8102931e-03   5.4315219e-04   1.7109570e-02   6.0345642e-02   7.1726071e-03   2.7614225e-03
   9.0661323e+01   1.1150737e-01   1.3872887e-01   4.6483580e-03   9.3389692e-04   1.6892341e-02   6.0236503e-02   8.8044851e-03   3.2942428e-03
   9.0701403e+01   1.1306177e-01   1.3279375e-01   4.8001123e-03   1.1480100e-03   1.6975436e-02   6.0921502e-02   1.0063080e-02   3.7004849e-03
   9.0741483e+01   1.1430357e-01   1.2623024e-01   5.2929288e-03   1.1621778e-03   1.7346060e-02   6.2444191e-02   1.0883296e-02   3.9431821e-03
   9.0781563e+01   1.1517277e-01   1.1888739e-01   6.1138862e-03   9.8370186e-04   1.7956529e-02   6.4746942e-02   1.1251636e-02   4.0042162e-03
   9.0821643e+01   1.1567094e-01   1.1062341e-01   7.2084229e-03   6.4954086e-04   1.8731020e-02   6.7675998e-02   1.1206436e-02   3.8858988e-03
   9.0861723e+01   1.1585838e-01   1.0131280e-01   8.4838056e-03   2.2154204e-04   1.9576490e-02   7.0999017e-02   1.0831812e-02   3.6102086e-03
   9.0901804e+01   1.1584263e-01   9.0852769e-02   9.8172821e-03  -2.2152257e-04   2.0396323e-02   7.4433187e-02   1.0246102e-02   3.2158061e-03
   9.0941884e+01   1.1575923e-01   7.9169044e-02   1.1068251e-02  -5.9410032e-04   2.1104858e-02   7.7680707e-02   9.5862642e-03   2.7532010e-03
   9.0981964e+01   1.1574657e-01   6.6221077e-02   1.2093295e-02  -8.1489533e-04   2.1640752e-02   8.0467349e-02   8.9901977e-03   2.2786623e-03
   9.1022044e+01   1.1591732e-01   5.2006809e-02   1.2762552e-02  -8.1740338e-04   2.1977240e-02   8.2579333e-02   8.5791943e-03   1.8476020e-03
   9.1062124e+01   1.1632967e-01   3.6566952e-02   1.2975638e-02  -5.5861502e-04   2.2127706e-02   8.3893763e-02   8.4427373e-03   1.5082190e-03
   9.1102204e+01   1.1696178e-01   1.9988674e-02   1.2675348e-02  -2.4792043e-05   2.2145582e-02   8.4398507e-02   8.6275599e-03   1.2961539e-03
   9.1142285e+01   1.1769264e-01   2.4084368e-03   1.1857431e-02   7.6640578e-04   2.2118349e-02   8.4198490e-02   9.1323564e-03   1.2307791e-03
   9.1182365e+01   1.1829230e-01  -1.5986446e-02   1.0575159e-02   1.7677047e-03   2.2156211e-02   8.3506923e-02   9.9088342e-03   1.3135501e-03
   9.1222445e+01   1.1842345e-01  -3.4958026e-02   8.9378637e-03   2.9076778e-03   2.2376811e-02   8.2621728e-02   1.0868999e-02   1.5285923e-03
   9.1262525e+01   1.1765543e-01  -5.4220300e-02   7.1032528e-03   4.0991862e-03   2.2887940e-02   8.1889162e-02   1.1897779e-02   1.8454266e-03
   9.1302605e+01   1.1549038e-01  -7.3444653e-02   5.2639941e-03   5.2497276e-03   2.3770607e-02   8.1658300e-02   1.2869396e-02   2.2234762e-03
   9.1342685e+01   1.1140012e-01  -9.2268568e-02   3.6297152e-03   6.2723836e-03   2.5064870e-02   8.2231229e-02   1.3665417e-02   2.6177795e-03
   9.1382766e+01   1.0487104e-01  -1.1030774e-01   2.4061253e-03   7.0959848e-03   2.6760625e-02   8.3814551e-02   1.4192144e-02   2.9851822e-03
   9.1422846e+01   9.5453311e-02  -1.2717142e-01   1.7733824e-03   7.6732179e-03   2.8794951e-02   8.6477909e-02   1.4395066e-02   3.2902212e-03
   9.1462926e+01   8.2810001e-02  -1.4248054e-01   1.8660239e-03   7.9856681e-03   3.1056846e-02   9.0124719e-02   1.4268420e-02   3.5099466e-03
   9.1503006e+01   6.6761465e-02  -1.5588756e-01   2.7567347e-03   8.0451843e-03   3.3399188e-02   9.4479185e-02   1.3858479e-02   3.6370525e-03
   9.1543086e+01   4.7320400e-02  -1.6709703e-01   4.4459310e-03   7.8914305e-03   3.5656814e-02   9.9092052e-02   1.3259965e-02   3.6808950e-03
   9.1583166e+01   2.4713672e-02  -1.7588516e-01   6.8586083e-03   7.5859792e-03   3.7668649e-02   1.0336566e-01   1.2605831e-02   3.6662361e-03
   9.1623246e+01  -6.1203272e-04  -1.8211692e-01   9.8491873e-03   7.2037460e-03   3.9301170e-02   1.0659677e-01   1.2051506e-02   3.6298358e-03
   9.1663327e+01  -2.8002288e-02  -1.8575894e-01   1.3214257e-02   6.8229106e-03   4.0470102e-02   1.0803374e-01   1.1755444e-02   3.6152943e-03
   9.1703407e+01  -5.6624758e-02  -1.8688688e-01   1.6712242e-02   6.5146620e-03   4.1157219e-02   1.0694303e-01   1.1858325e-02   3.6667727e-03
   9.1743487e+01  -8.5515130e-02  -1.8568606e-01   2.0088219e-02   6.3341267e-03   4.1419562e-02   1.0267869e-01   1.2463525e-02   3.8223850e-03
   9.1783567e+01  -1.1363597e-01  -1.8244488e-01   2.3101437e-02   6.3136844e-03   4.1389124e-02   9.4748352e-02   1.3621405e-02   4.1081176e-03
   9.1823647e+01  -1.3994398e-01  -1.7754074e-01   2.5552655e-02   6.4595556e-03   4.1262139e-02   8.2868964e-02   1.5319573e-02   4.5330917e-03
   9.1863727e+01  -1.6346028e-01  -1.7141944e-01   2.7308307e-02   6.7521174e-03   4.1278338e-02   6.7006703e-02   1.7480638e-02   5.0868458e-03
   9.1903808e+01  -1.8333777e-01  -1.6456884e-01   2.8318607e-02   7.1499000e-03   4.1691839e-02   4.7396779e-02   1.9968093e-02   5.7390831e-03
   9.1943888e+01  -1.9891978e-01  -1.5748892e-01   2.8627272e-02   7.5967252e-03   4.2736488e-02   2.4540743e-02   2.2599983e-02   6.4420379e-03
   9.1983968e+01  -2.0978489e-01  -1.5066019e-01   2.8371253e-02   8.0310138e-03   4.4589376e-02  -8.1892009e-04   2.5169069e-02   7.1352912e-03
   9.2024048e+01  -2.1577389e-01  -1.4451291e-01   2.7769882e-02   8.3959814e-03   4.7336765e-02  -2.7744988e-02   2.7467310e-02   7.7525526e-03
   9.2064128e+01  -2.1699632e-01  -1.3939956e-01   2.7103911e-02   8.6493011e-03   5.0946724e-02  -5.5168569e-02   2.9311870e-02   8.2296618e-03
   9.2104208e+01  -2.1381595e-01  -1.3557275e-01   2.6686077e-02   8.7708554e-03   5.5252285e-02  -8.1963523e-02   3.0569570e-02   8.5128723e-03
   9.2144289e+01  -2.0681650e-01  -1.3317039e-01   2.6825749e-02   8.7674272e-03   5.9948058e-02  -1.0702569e-01   3.1176672e-02   8.5664054e-03
   9.2184369e+01  -1.9675041e-01  -1.3220925e-01   2.7791077e-02   8.6735704e-03   6.4601885e-02  -1.2934994e-01   3.1151350e-02   8.3782991e-03
   9.2224449e+01  -1.8447542e-01  -1.3258757e-01   2.9772455e-02   8.5483978e-03   6.8681579e-02  -1.4809846e-01   3.0596896e-02   7.9637396e-03
   9.2264529e+01  -1.7088458e-01  -1.3409632e-01   3.2851232e-02   8.4685727e-03   7.1595117e-02  -1.6265446e-01   2.9694686e-02   7.3653248e-03
   9.2304609e+01  -1.5683591e-01  -1.3643823e-01   3.6977289e-02   8.5183163e-03   7.2741115e-02  -1.7265706e-01   2.8687110e-02   6.6500546e-03
   9.2344689e+01  -1.4308812e-01  -1.3925280e-01   4.1958388e-02   8.7776821e-03   7.1565070e-02  -1.7801494e-01   2.7851800e-02   5.9032256e-03
   9.2384770e+01  -1.3024792e-01  -1.4214539e-01   4.7463156e-02   9.3106285e-03   6.7616050e-02  -1.7889846e-01   2.7469578e-02   5.2197866e-03
   9.2424850e+01  -1.1873369e-01  -1.4471770e-01   5.3038305e-02   1.0154521e-02   6.0598104e-02  -1.7571164e-01   2.7789367e-02   4.6940436e-03
   9.2464930e+01  -1.0875811e-01  -1.4659735e-01   5.8139284e-02   1.1312577e-02   5.0410992e-02  -1.6904766e-01   2.8993845e-02   4.4088439e-03
   9.2505010e+01  -1.0033121e-01  -1.4746409e-01   6.2172176e-02   1.2750439e-02   3.7175623e-02  -1.5963243e-01   3.1169695e-02   4.4254906e-03
   9.2545090e+01  -9.3282730e-02  -1.4707081e-01   6.4543458e-02   1.4397593e-02   2.1240971e-02  -1.4826200e-01   3.4286039e-02   4.7756137e-03
   9.2585170e+01  -8.7301092e-02  -1.4525780e-01   6.4713288e-02   1.6153728e-02   3.1709689e-03  -1.3573956e-01   3.8183899e-02   5.4560634e-03
   9.2625251e+01  -8.1984727e-02  -1.4195955e-01   6.2247475e-02   1.7899501e-02  -1.6288190e-02  -1.2281772e-01   4.2578507e-02   6.4275870e-03
   9.2665331e+01  -7.6900214e-02  -1.3720415e-01   5.6863190e-02   1.9510572e-02  -3.6257947e-02  -1.1015066e-01   4.7074986e-02   7.6176538e-03
   9.2705411e+01  -7.1641199e-02  -1.3110560e-01   4.8463911e-02   2.0873276e-02  -5.5790347e-02  -9.8259487e-02   5.1196565e-02   8.9273257e-03
   9.2745491e+01  -6.5882028e-02  -1.2385053e-01   3.7159940e-02   2.1900011e-02  -7.3938580e-02  -8.7512928e-02   5.4423129e-02   1.0241599e-02
   9.2785571e+01  -5.9420684e-02  -1.1568071e-01   2.3272073e-02   2.2542330e-02  -8.9828771e-02  -7.8123252e-02   5.6236767e-02   1.1442210e-02
   9.2825651e+01  -5.2206740e-02  -1.0687328e-01   7.3175283e-03   2.2799906e-02  -1.0272649e-01  -7.0156393e-02   5.6170147e-02   1.2421554e-02
   9.2865731e+01  -4.4351660e-02  -9.7720566e-02  -1.0021138e-02   2.2723925e-02  -1.1209192e-01  -6.3553543e-02   5.3853078e-02   1.3096175e-02
   9.2905812e+01  -3.6120593e-02  -8.8511288e-02  -2.7941800e-02   2.2414094e-02  -1.1761861e-01  -5.8160760e-02   4.9052705e-02   1.3418244e-02
   9.2945892e+01  -2.7906712e-02  -7.9514471e-02  -4.5579487e-02   2.2009169e-02  -1.1925248e-01  -5.3762604e-02   4.1703216e-02   1.3383564e-02
   9.2985972e+01  -2.0190942e-02  -7.0967181e-02  -6.2069249e-02   2.1671667e-02  -1.1718932e-01  -5.0115819e-02   3.1921893e-02   1.3034993e-02
   9.3026052e+01  -1.3491384e-02  -6.3066501e-02  -7.6609751e-02   2.1568229e-02  -1.1185156e-01  -4.6979551e-02   2.0009591e-02   1.2460577e-02
   9.3066132e+01  -8.3077611e-03  -5.5965778e-02  -8.8522064e-02   2.1847634e-02  -1.0384650e-01  -4.4139338e-02   6.4351733e-03   1.1786276e-02
   9.3106212e+01  -5.0666763e-03  -4.9774661e-02  -9.7298501e-02   2.2618923e-02  -9.3910485e-02  -4.1423187e-02  -8.1950221e-03   1.1163740e-02
   9.3146293e+01  -4.0733555e-03  -4.4562125e-02  -1.0263731e-01   2.3932202e-02  -8.2844245e-02  -3.8709181e-02  -2.3180172e-02   1.0754152e-02
   9.3186373e+01  -5.4748175e-03  -4.0361438e-02  -1.0446028e-01   2.5764526e-02  -7.1445809e-02  -3.5925158e-02  -3.7776701e-02   1.0709677e-02
   9.3226453e+01  -9.2382307e-03  -3.7175967e-02  -1.0291192e-01   2.8012855e-02  -6.0447084e-02  -3.3041940e-02  -5.1254191e-02   1.1154358e-02
   9.3266533e+01  -1.5146634e-02  -3.4984808e-02  -9.8340637e-02   3.0495371e-02  -5.0459886e-02  -3.0062266e-02  -6.2950492e-02   1.2166503e-02
   9.3306613e+01  -2.2812428e-02  -3.3747426e-02  -9.1263771e-02   3.2961578e-02  -4.1935988e-02  -2.7007867e-02  -7.2321145e-02   1.3764526e-02
   9.3346693e+01  -3.1707252e-02  -3.3406780e-02  -8.2320133e-02   3.5110696e-02  -3.5144236e-02  -2.3907142e-02  -7.8978751e-02   1.5897976e-02
   9.3386774e+01  -4.1205229e-02  -3.3890807e-02  -7.2214440e-02   3.6616901e-02  -3.0165974e-02  -2.0785493e-02  -8.2718927e-02   1.8445003e-02
   9.3426854e+01  -5.0635288e-02  -3.5112424e-02  -6.1658919e-02   3.7159167e-02  -2.6908169e-02  -1.7659771e-02  -8.3530727e-02   2.1216955e-02
   9.3466934e+01  -5.9337392e-02  -3.6968567e-02  -5.1317347e-02   3.6452899e-02  -2.5131864e-02  -1.4537471e-02  -8.1590903e-02   2.3970049e-02
   9.3507014e+01  -6.6717250e-02  -3.9338955e-02  -4.1756479e-02   3.4280205e-02  -2.4492193e-02  -1.1420511e-02  -7.7242881e-02   2.6423375e-02
   9.3547094e+01  -7.2294295e-02  -4.2085388e-02  -3.3408920e-02   3.0515699e-02  -2.4585203e-02  -8.3125806e-03  -7.0962720e-02   2.8281812e-02
   9.3587174e+01  -7.5738497e-02  -4.5052332e-02  -2.6550291e-02   2.5145058e-02  -2.4996282e-02  -5.2285121e-03  -6.3315482e-02   2.9261872e-02
   9.3627255e+01  -7.6892795e-02  -4.8069418e-02  -2.1292031e-02   1.8274228e-02  -2.5345154e-02  -2.2036958e-03  -5.4906212e-02   2.9118138e-02
   9.3667335e+01  -7.5779396e-02  -5.0956188e-02  -1.7589670e-02   1.0128027e-02  -2.5323003e-02   6.9845708e-04  -4.6330132e-02   2.7667794e-02
   9.3707415e+01  -7.2589833e-02  -5.3529137e-02  -1.5264850e-02   1.0379552e-03  -2.4718442e-02   3.3827863e-03  -3.8126518e-02   2.4810857e-02
   9.3747495e+01  -6.7660270e-02  -5.5610716e-02  -1.4038160e-02  -8.5799326e-03  -2.3430389e-02   5.7236584e-03  -3.0740261e-02   2.0544059e-02
   9.3787575e+01  -6.1434931e-02  -5.7039662e-02  -1.3568880e-02  -1.8255228e-02  -2.1467461e-02   7.5718123e-03  -2.4494193e-02   1.4966860e-02
   9.3827655e+01  -5.4421601e-02  -5.7681760e-02  -1.3497251e-02  -2.7498764e-02  -1.8934995e-02   8.7665303e-03  -1.9574099e-02   8.2788048e-03
   9.3867735e+01  -4.7143760e-02  -5.7439962e-02  -1.3484862e-02  -3.5840371e-02  -1.6012088e-02   9.1520836e-03  -1.6027084e-02   7.6820914e-04
   9.3907816e+01  -4.0094075e-02  -5.6262782e-02  -1.3249155e-02  -4.2865340e-02  -1.2922015e-02   8.5967055e-03  -1.3772594e-02  -7.2069963e-03
   9.3947896e+01  -3.3693613e-02  -5.4149974e-02  -1.2588873e-02  -4.8246244e-02  -9.8998966e-03   7.0118576e-03  -1.2624238e-02  -1.5244718e-02
   9.3987976e+01  -2.8260395e-02  -5.1154709e-02  -1.1398406e-02  -5.1767241e-02  -7.1616014e-03   4.3693386e-03  -1.2319622e-02  -2.2928275e-02
   9.4028056e+01  -2.3989788e-02  -4.7381800e-02  -9.6702591e-03  -5.3338693e-02  -4.8774206e-03   7.1388088e-04  -1.2554747e-02  -2.9857537e-02
   9.4068136e+01  -2.0947924e-02  -4.2981918e-02  -7.4861726e-03  -5.3000925e-02  -3.1533337e-03  -3.8307190e-03  -1.3019294e-02  -3.5678902e-02
   9.4108216e+01  -1.9077990e-02  -3.8142110e-02  -4.9986485e-03  -5.0916967e-02  -2.0215976e-03  -9.0632287e-03  -1.3429269e-02  -4.0111480e-02
   9.4148297e+01  -1.8217907e-02  -3.3073362e-02  -2.4055500e-03  -4.7355190e-02  -1.4412047e-03  -1.4714807e-02  -1.3553923e-02  -4.2967228e-02
   9.4188377e+01  -1.8126870e-02  -2.7996209e-02   7.8909036e-05  -4.2663705e-02  -1.3075484e-03  -2.0466532e-02  -1.3234686e-02  -4.4163316e-02
   9.4228457e+01  -1.8517475e-02  -2.3125631e-02   2.2532511e-03  -3.7239113e-02  -1.4695719e-03  -2.5973216e-02  -1.2394781e-02  -4.3725742e-02
   9.4268537e+01  -1.9089755e-02  -1.8656555e-02   3.9545306e-03  -3.1492662e-02  -1.7518680e-03  -3.0891317e-02  -1.1039246e-02  -4.1784032e-02
   9.4308617e+01  -1.9563531e-02  -1.4751197e-02   5.0780096e-03  -2.5817017e-02  -1.9787303e-03  -3.4908200e-02  -9.2461126e-03  -3.8557660e-02
   9.4348697e+01  -1.9705845e-02  -1.1529324e-02   5.5887135e-03  -2.0556649e-02  -1.9970685e-03  -3.7769757e-02  -7.1503628e-03  -3.4335581e-02
   9.4388778e+01  -1.9351016e-02  -9.0621981e-03   5.5238868e-03  -1.5984395e-02  -1.6953873e-03  -3.9303459e-02  -4.9229363e-03  -2.9450860e-02
   9.4428858e+01  -1.8411782e-02  -7.3706193e-03   4.9864608e-03  -1.2285991e-02  -1.0166372e-03  -3.9434368e-02  -2.7474511e-03  -2.4252785e-02
   9.4468938e+01  -1.6881067e-02  -6.4270520e-03   4.1306790e-03  -9.5535373e-03   3.6402627e-05  -3.8192282e-02  -7.9735573e-04  -1.9079001e-02
   9.4509018e+01  -1.4824949e-02  -6.1614603e-03   3.1418878e-03  -7.7879059e-03   1.4035785e-03  -3.5709138e-02   7.8399196e-04  -1.4230125e-02
   9.4549098e+01  -1.2368299e-02  -6.4701178e-03   2.2131062e-03  -6.9092187e-03   2.9770406e-03  -3.2206819e-02   1.8983122e-03  -9.9489890e-03
   9.4589178e+01  -9.6752971e-03  -7.2264160e-03   1.5212666e-03  -6.7737655e-03   4.6166670e-03  -2.7976498e-02   2.5011244e-03  -6.4061254e-03
   9.4629259e+01  -6.9273834e-03  -8.2925524e-03   1.2059559e-03  -7.1951894e-03   6.1691043e-03  -2.3351587e-02   2.6036546e-03  -3.6924748e-03
   9.4669339e+01  -4.3013444e-03  -9.5309664e-03   1.3531049e-03  -7.9674753e-03   7.4879257e-03  -1.8677022e-02   2.2681740e-03  -1.8195708e-03
   9.4709419e+01  -1.9499766e-03  -1.0814488e-02   1.9854134e-03  -8.8872658e-03   8.4523599e-03  -1.4277986e-02   1.5977412e-03  -7.2673440e-04
   9.4749499e+01   1.2682418e-05  -1.2034376e-02   3.0604635e-03  -9.7732812e-03   8.9823059e-03  -1.0431251e-02   7.2188688e-04  -2.9417479e-04
   9.4789579e+01   1.5202499e-03  -1.3105694e-02   4.4765473e-03  -1.0481097e-02   9.0478836e-03  -7.3419877e-03  -2.1985366e-04  -3.6038618e-04
   9.4829659e+01   2.5564948e-03  -1.3969800e-02   6.0853407e-03  -1.0912166e-02   8.6724968e-03  -5.1283124e-03  -1.0945238e-03  -7.4191012e-04
   9.4869739e+01   3.1516932e-03  -1.4594043e-02   7.7097839e-03  -1.1016701e-02   7.9292177e-03  -3.8149736e-03  -1.7905214e-03  -1.2534167e-03
   9.4909820e+01   3.3738075e-03  -1.4969053e-02   9.1649783e-03  -1.0790721e-02   6.9311246e-03  -3.3366180e-03  -2.2289639e-03  -1.7261538e-03
   9.4949900e+01   3.3159979e-03  -1.5104222e-02   1.0279620e-02  -1.0268243e-02   5.8169461e-03  -3.5500295e-03  -2.3705261e-03  -2.0230968e-03
   9.4989980e+01   3.0823026e-03  -1.5022135e-02   1.0915504e-02  -9.5100153e-03   4.7339019e-03  -4.2538088e-03  -2.2172249e-03  -2.0495713e-03
   9.5030060e+01   2.7734112e-03  -1.4752713e-02   1.0982926e-02  -8.5905498e-03   3.8199104e-03  -5.2131940e-03  -1.8092400e-03  -1.7586531e-03
   9.5070140e+01   2.4743029e-03  -1.4327820e-02   1.0450343e-02  -7.5851950e-03   3.1873505e-03  -6.1872321e-03  -1.2174320e-03  -1.1512295e-03
   9.5110220e+01   2.2451676e-03  -1.3776903e-02   9.3473687e-03  -6.5589073e-03   2.9103074e-03  -6.9553271e-03  -5.3268705e-04  -2.7115302e-04
   9.5150301e+01   2.1165128e-03  -1.3124078e-02   7.7609605e-03  -5.5579989e-03   3.0167534e-03  -7.3403421e-03   1.4647719e-04   8.0360651e-04
   9.5190381e+01   2.0887763e-03  -1.2386816e-02   5.8254424e-03  -4.6056894e-03   3.4864692e-03  -7.2258851e-03   7.2648044e-04   1.9725606e-03
   9.5230461e+01   2.1361644e-03  -1.1576172e-02   3.7076882e-03  -3.7017383e-03   4.2547943e-03  -6.5661159e-03   1.1299261e-03   3.1256096e-03
   9.5270541e+01   2.2139121e-03  -1.0698279e-02   1.5892889e-03  -2.8258906e-03   5.2215846e-03  -5.3872792e-03   1.3042624e-03   4.1557899e-03
   9.5310621e+01   2.2677661e-03  -9.7567060e-03  -3.5219511e-04  -1.9443845e-03   6.2641463e-03  -3.7811068e-03   1.2269675e-03   4.9705280e-03
   9.5350701e+01   2.2442682e-03  -8.7551654e-03  -1.9607780e-03  -1.0184091e-03   7.2524747e-03  -1.8911276e-03   9.0682913e-04   5.5003317e-03
   9.5390782e+01   2.1003877e-03  -7.7000667e-03  -3.1164929e-03  -1.3193870e-05   8.0649022e-03   1.0632185e-04   3.8137068e-04   5.7042186e-03
   9.5430862e+01   1.8112057e-03  -6.6024676e-03  -3.7452815e-03   1.0936139e-03   8.6022729e-03   2.0240593e-03  -2.8906295e-04   5.5715924e-03
   9.5470942e+01   1.3746747e-03  -5.4790958e-03  -3.8234584e-03   2.3054801e-03   8.7990012e-03   3.6864065e-03  -1.0296777e-03   5.1206936e-03
   9.5511022e+01   8.1290058e-04  -4.3522748e-03  -3.3765490e-03   3.6033290e-03   8.6298060e-03   4.9493808e-03  -1.7609269e-03   4.3941223e-03
   9.5551102e+01   1.6987889e-04  -3.2487627e-03  -2.4729588e-03   4.9452041e-03   8.1114714e-03   5.7165118e-03  -2.4082964e-03   3.4522140e-03
   9.5591182e+01  -4.9391096e-04  -2.1976782e-03  -1.2135075e-03   6.2692972e-03   7.2996076e-03   5.9486286e-03  -2.9109911e-03   2.3652232e-03
   9.5631263e+01  -1.1092482e-03  -1.2278242e-03   2.8170858e-04   7.4999523e-03   6.2809884e-03   5.6667057e-03  -3.2285262e-03   1.2053199e-03
   9.5671343e+01  -1.6071573e-03  -3.6480389e-04   1.8874295e-03   8.5558650e-03   5.1625497e-03   4.9476713e-03  -3.3445251e-03   3.9333043e-05
   9.5711423e+01  -1.9279120e-03   3.7164742e-04   3.4866058e-03   9.3594260e-03   4.0584922e-03   3.9138904e-03  -3.2673978e-03  -1.0770005e-03
   9.5751503e+01  -2.0288564e-03   9.6972742e-04   4.9815089e-03   9.8460181e-03   3.0771024e-03   2.7177343e-03  -3.0279623e-03  -2.1027736e-03
   9.5791583e+01  -1.8900230e-03   1.4267283e-03   6.3014186e-03   9.9720942e-03   2.3088701e-03   1.5231677e-03  -2.6744427e-03  -3.0134173e-03
   9.5831663e+01  -1.5168337e-03   1.7491240e-03   7.4062216e-03   9.7210264e-03   1.8172569e-03   4.8656676e-04  -2.2655736e-03  -3.8000574e-03
   9.5871743e+01  -9.3956006e-04   1.9515645e-03   8.2858050e-03   9.1060036e-03   1.6330903e-03  -2.6099987e-04  -1.8627381e-03  -4.4670599e-03
   9.5911824e+01  -2.0964138e-04   2.0549081e-03   8.9556667e-03   8.1696222e-03   1.7530716e-03  -6.2803138e-04  -1.5221449e-03  -5.0282971e-03
   9.5951904e+01   6.0664247e-04   2.0835584e-03   9.4496271e-03   6.9802250e-03   2.1423648e-03  -5.7186066e-04  -1.2879989e-03  -5.5027860e-03
   9.5991984e+01   1.4363176e-03   2.0624623e-03   9.8108527e-03   5.6254323e-03   2.7407356e-03  -1.0201359e-04  -1.1874618e-03  -5.9103630e-03
   9.6032064e+01   2.2086397e-03   2.0141726e-03   1.0082558e-02   4.2036410e-03   3.4713032e-03   7.2254135e-04  -1.2279435e-03  -6.2679964e-03
   9.6072144e+01   2.8636727e-03   1.9563655e-03   1.0299729e-02   2.8144962e-03   4.2506911e-03   1.8017443e-03  -1.3969622e-03  -6.5871893e-03
   9.6112224e+01   3.3594585e-03   1.9001389e-03   1.0482997e-02   1.5494381e-03   4.9992536e-03   3.0072552e-03  -1.6644865e-03  -6.8727335e-03
   9.6152305e+01   3.6769110e-03   1.8493102e-03   1.0635469e-02   4.8339871e-04   5.6501161e-03   4.1981046e-03  -1.9873743e-03  -7.1228567e-03
   9.6192385e+01   3.8218587e-03   1.8007923e-03   1.0742855e-02  -3.3144591e-04   6.1559780e-03   5.2372830e-03  -2.3152837e-03  -7.3305980e-03
   9.6232465e+01   3.8240242e-03   1.7459838e-03   1.0776769e-02  -8.6922585e-04   6.4929714e-03   6.0073222e-03  -2.5972788e-03  -7.4860717e-03
   9.6272545e+01   3.7331074e-03   1.6729671e-03   1.0700647e-02  -1.1309272e-03   6.6612724e-03   6.4230950e-03  -2.7882967e-03  -7.5791672e-03
   9.6312625e+01   3.6124886e-03   1.5692052e-03   1.0477329e-02  -1.1420022e-03   6.6825975e-03   6.4404438e-03  -2.8546965e-03  -7.6021885e-03
   9.6352705e+01   3.5313468e-03   1.4243550e-03   1.0077169e-02  -9.4744573e-04   6.5951075e-03   6.0597743e-03  -2.7782527e-03  -7.5519692e-03
   9.6392786e+01   3.5561647e-03   1.2328049e-03   9.4854232e-03  -6.0503042e-04   6.4465485e-03   5.3243641e-03  -2.5581704e-03  -7.4310980e-03
   9.6432866e+01   3.7426433e-03   9.9557808e-04   8.7077993e-03  -1.7758322e-04   6.2866436e-03   4.3137639e-03  -2.2109567e-03  -7.2480405e-03
   9.6472946e+01   4.1289774e-03   7.2132775e-04   7.7732728e-03   2.7473329e-04   6.1597953e-03   3.1332239e-03  -1.7682542e-03  -7.0161245e-03
   9.6513026e+01   4.7312571e-03   4.2627148e-04   6.7336682e-03   7.0121459e-04   6.0990579e-03   1.9005207e-03  -1.2729783e-03  -6.7515384e-03
   9.6553106e+01   5.5414891e-03   1.3304990e-04   5.6599218e-03   1.0657140e-03   6.1221241e-03   7.3181239e-04  -7.7429758e-04  -6.4706530e-03
   9.6593186e+01   6.5284043e-03  -1.3136322e-04   4.6354049e-03   1.3495213e-03   6.2297598e-03  -2.7177903e-04  -3.2210845e-04  -6.1870916e-03
   9.6633267e+01   7.6408886e-03  -3.3844934e-04   3.7470834e-03   1.5517900e-03   6.4067688e-03  -1.0353045e-03   3.8312365e-05  -5.9090251e-03
   9.6673347e+01   8.8135654e-03  -4.6129111e-04   3.0755991e-03   1.6875971e-03   6.6252211e-03  -1.5176025e-03   2.7084778e-04  -5.6371532e-03
   9.6713427e+01   9.9738243e-03  -4.7768919e-04   2.6855211e-03   1.7840135e-03   6.8493795e-03  -1.7146027e-03   3.5177472e-04  -5.3637477e-03
   9.6753507e+01   1.1049444e-02  -3.7286681e-04   2.6170244e-03   1.8747962e-03   7.0415482e-03  -1.6580637e-03   2.7137987e-04  -5.0729918e-03
   9.6793587e+01   1.1975922e-02  -1.4143169e-04   2.8800981e-03   1.9944640e-03   7.1679708e-03  -1.4100310e-03   3.3861357e-05  -4.7426731e-03
   9.6833667e+01   1.2702683e-02   2.1164142e-04   3.4520872e-03   2.1725673e-03   7.2039297e-03  -1.0537994e-03  -3.4436072e-04  -4.3470924e-03
   9.6873747e+01   1.3197534e-02   6.7112222e-04   4.2789726e-03   2.4289067e-03   7.1373433e-03  -6.8255178e-04  -8.3760813e-04  -3.8608718e-03
   9.6913828e+01   1.3448911e-02   1.2127105e-03   5.2803328e-03   2.7703037e-03   6.9703869e-03  -3.8708420e-04  -1.4147221e-03  -3.2632003e-03
   9.6953908e+01   1.3465814e-02   1.8051471e-03   6.3574805e-03   3.1893083e-03   6.7189614e-03  -2.4409495e-04  -2.0431149e-03  -2.5419695e-03
   9.6993988e+01   1.3275533e-02   2.4129936e-03   7.4038662e-03   3.6649603e-03   6.4101396e-03  -3.0640621e-04  -2.6925501e-03  -1.6972330e-03
   9.7034068e+01   1.2919572e-02   2.9997540e-03   8.3165554e-03   4.1654529e-03   6.0780075e-03  -5.9622153e-04  -3.3381723e-03  -7.4348109e-04
   9.7074148e+01   1.2448334e-02   3.5309788e-03   9.0074424e-03   4.6522994e-03   5.7585344e-03  -1.1021359e-03  -3.9624307e-03   2.8965559e-04
   9.7114228e+01   1.1915261e-02   3.9770154e-03   9.4128789e-03   5.0854196e-03   5.4842354e-03  -1.7801575e-03  -4.5557126e-03   1.3584782e-03
   9.7154309e+01   1.1371141e-02   4.3151219e-03   9.5005789e-03   5.4284528e-03   5.2794062e-03  -2.5585260e-03  -5.1156843e-03   2.4080648e-03
   9.7194389e+01   1.0859214e-02   4.5307607e-03   9.2729740e-03   5.6535897e-03   5.1566182e-03  -3.3456799e-03  -5.6455198e-03   3.3766647e-03
   9.7234469e+01   1.0411600e-02   4.6179944e-03   8.7666157e-03   5.7452893e-03   5.1149767e-03  -4.0403809e-03  -6.1513487e-03   4.2012248e-03
   9.7274549e+01   1.0047340e-02   4.5790302e-03   8.0476849e-03   5.7024029e-03   5.1403874e-03  -4.5427896e-03  -6.6393525e-03   4.8234735e-03
   9.7314629e+01   9.7721608e-03   4.4230573e-03   7.2041302e-03   5.5384391e-03   5.2077898e-03  -4.7652143e-03  -7.1129821e-03   5.1959039e-03
   9.7354709e+01   9.5798267e-03   4.1646050e-03   6.3353546e-03   5.2799468e-03   5.2850359e-03  -4.6413425e-03  -7.5707426e-03   5.2869862e-03
   9.7394790e+01   9.4547737e-03   3.8216920e-03   5.5406558e-03   4.9632340e-03   5.3378584e-03  -4.1329780e-03  -8.0049030e-03   5.0850032e-03
   9.7434870e+01   9.3755777e-03   3.4140386e-03   4.9077687e-03   4.6298498e-03   5.3352147e-03  -3.2336334e-03  -8.4013585e-03   4.6000488e-03
   9.7474950e+01   9.3187446e-03   2.9615779e-03   4.5028401e-03   4.3214080e-03   5.2542401e-03  -1.9687085e-03  -8.7407004e-03   3.8639197e-03
   9.7515030e+01   9.2623095e-03   2.4834331e-03   4.3629890e-03   4.0744072e-03   5.0840875e-03  -3.9238980e-04  -9.0003812e-03   2.9278641e-03
   9.7555110e+01   9.1888018e-03   1.9974339e-03   4.4922962e-03   3.9156940e-03   4.8280868e-03   1.4182300e-03  -9.1576981e-03   1.8583855e-03
   9.7595190e+01   9.0872537e-03   1.5201483e-03   4.8616557e-03   3.8591276e-03   4.5038816e-03   3.3710215e-03  -9.1931979e-03   7.3151877e-04
   9.7635271e+01   8.9540858e-03   1.0673118e-03   5.4124660e-03   3.9038473e-03   4.1414811e-03   5.3677017e-03  -9.0940321e-03  -3.7383910e-04
   9.7675351e+01   8.7928674e-03   6.5446577e-04   6.0636899e-03   4.0343415e-03   3.7794528e-03   7.3126925e-03  -8.8567821e-03  -1.3828513e-03
   9.7715431e+01   8.6131055e-03   2.9757859e-04   6.7214228e-03   4.2222901e-03   3.4597429e-03   9.1209864e-03  -8.4893251e-03  -2.2312024e-03
   9.7755511e+01   8.4283350e-03   1.3421762e-05   7.2898285e-03   4.4299397e-03   3.2218063e-03   1.0724224e-02  -8.0114239e-03  -2.8704362e-03
   9.7795591e+01   8.2538592e-03  -1.8048770e-04   7.6821581e-03   4.6145835e-03   3.0968378e-03   1.2074451e-02  -7.4538712e-03  -3.2716361e-03
   9.7835671e+01   8.1045071e-03  -2.6649567e-04   7.8305765e-03   4.7335972e-03   3.1028959e-03   1.3145344e-02  -6.8562034e-03  -3.4271002e-03
   9.7875752e+01   7.9927406e-03  -2.2799142e-04   7.6936844e-03   4.7494229e-03   3.2416059e-03   1.3930994e-02  -6.2631721e-03  -3.3498878e-03
   9.7915832e+01   7.9273630e-03  -5.1076470e-05   7.2609107e-03   4.6339140e-03   3.4969335e-03   1.4442655e-02  -5.7203261e-03  -3.0713443e-03
   9.7955912e+01   7.9129682e-03   2.7346104e-04   6.5533316e-03   4.3715468e-03   3.8362528e-03   1.4704063e-02  -5.2691769e-03  -2.6369317e-03
   9.7995992e+01   7.9501402e-03   7.4812712e-04   5.6209014e-03   3.9611497e-03   4.2136359e-03   1.4746075e-02  -4.9424853e-03  -2.1008649e-03
   9.8036072e+01   8.0362955e-03   1.3669622e-03   4.5364958e-03   3.4159899e-03   4.5749991e-03   1.4601411e-02  -4.7602136e-03  -1.5201701e-03
   9.8076152e+01   8.1669578e-03   2.1143467e-03   3.3875344e-03   2.7622558e-03   4.8644911e-03   1.4300204e-02  -4.7266239e-03  -9.4882545e-04
   9.8116232e+01   8.3371970e-03   2.9646354e-03   2.2662131e-03   2.0361617e-03   5.0313378e-03   1.3866892e-02  -4.8288891e-03  -4.3260810e-04
   9.8156313e+01   8.5429456e-03   3.8827971e-03   1.2595086e-03   1.2800565e-03   5.0362867e-03   1.3318782e-02  -5.0374198e-03  -5.1722375e-06
   9.8196393e+01   8.7819391e-03   4.8261246e-03   4.4011597e-04   5.3801630e-04   4.8568305e-03   1.2666336e-02  -5.3079271e-03   3.1427957e-04
   9.8236473e+01   9.0540932e-03   5.7469410e-03  -1.4066720e-04  -1.4855501e-04   4.4905325e-03   1.1914992e-02  -5.5850490e-03   5.2156266e-04
   9.8276553e+01   9.3612364e-03   6.5960994e-03  -4.5735742e-04  -7.4482378e-04   3.9560062e-03   1.1068111e-02  -5.8072000e-03   6.2635334e-04
   9.8316633e+01   9.7062240e-03   7.3269556e-03  -5.1159354e-04  -1.2255121e-03   3.2913915e-03   1.0130469e-02  -5.9121682e-03   6.4954282e-04
   9.8356713e+01   1.0091574e-02   7.8994098e-03  -3.3031091e-04  -1.5766915e-03   2.5504783e-03   9.1116896e-03  -5.8429032e-03   6.1949571e-04
   9.8396794e+01   1.0517849e-02   8.2835833e-03   3.8869777e-05  -1.7962631e-03   1.7969225e-03   8.0289749e-03  -5.5529178e-03   5.6771459e-04
   9.8436874e+01   1.0982063e-02   8.4627074e-03   5.3436945e-04  -1.8931684e-03   1.0972373e-03   6.9086496e-03  -5.0107704e-03   5.2445569e-04
   9.8476954e+01   1.1476410e-02   8.4348796e-03   1.0885949e-03  -1.8855203e-03   5.1339459e-04   5.7861805e-03  -4.2031910e-03   5.1481870e-04
   9.8517034e+01   1.1987563e-02   8.2134525e-03   1.6360898e-03  -1.7979655e-03   9.5921577e-05   4.7045692e-03  -3.1365615e-03   5.5575005e-04
   9.8557114e+01   1.2496730e-02   7.8259784e-03   2.1208980e-03  -1.6586524e-03  -1.2168564e-04   3.7112462e-03  -1.8366305e-03   6.5426679e-04
   9.8597194e+01   1.2980540e-02   7.3117897e-03   2.5022811e-03  -1.4962003e-03  -1.2657141e-04   2.8538222e-03  -3.4652510e-04   8.0704546e-04
   9.8637275e+01   1.3412725e-02   6.7184621e-03   2.7581745e-03  -1.3370257e-03   7.2261237e-05   2.1752180e-03   1.2767091e-03   1.0013471e-03
   9.8677355e+01   1.3766418e-02   6.0975368e-03   2.8860700e-03  -1.2033048e-03   4.4524360e-04   1.7088080e-03   2.9666683e-03   1.2170890e-03
   9.8717435e+01   1.4016828e-02   5.4999724e-03   2.9013549e-03  -1.1117360e-03   9.4585860e-04   1.4742260e-03   4.6527854e-03   1.4297428e-03
   9.8757515e+01   1.4143943e-02   4.9718301e-03   2.8334549e-03  -1.0731440e-03   1.5161148e-03   1.4744225e-03   6.2656488e-03   1.6136541e-03
   9.8797595e+01   1.4134930e-02   4.5506730e-03   2.7203973e-03  -1.0928434e-03   2.0931901e-03   1.6944171e-03   7.7419488e-03   1.7453495e-03
   9.8837675e+01   1.3985901e-02   4.2630721e-03   2.6025919e-03  -1.1715799e-03   2.6164274e-03   2.1019856e-03   9.0286186e-03   1.8064187e-03
   9.8877756e+01   1.3702792e-02   4.1234787e-03   2.5166945e-03  -1.3068010e-03   3.0338365e-03   2.6502856e-03   1.0085842e-02   1.7856387e-03
   9.8917836e+01   1.3301220e-02   4.1345544e-03   2.4903808e-03  -1.4939838e-03   3.3073382e-03   3.2821806e-03   1.0888740e-02   1.6801168e-03
   9.8957916e+01   1.2805296e-02   4.2888653e-03   2.5387032e-03  -1.7277673e-03   3.4161556e-03   3.9358076e-03   1.1427681e-02   1.4953663e-03
   9.8997996e+01   1.2245521e-02   4.5716787e-03   2.6624758e-03  -2.0026952e-03   3.3580079e-03   4.5507707e-03   1.1707326e-02   1.2443690e-03
   9.9038076e+01   1.1655992e-02   4.9644568e-03   2.8488399e-03  -2.3134644e-03   3.1480418e-03   5.0742574e-03   1.1744611e-02   9.4580286e-04
   9.9078156e+01   1.1071273e-02   5.4485539e-03   3.0738677e-03  -2.6546731e-03   2.8157228e-03   5.4663690e-03   1.1565983e-02   6.2171051e-04
   9.9118236e+01   1.0523275e-02   6.0085954e-03   3.3067816e-03  -3.0201672e-03   2.4001620e-03   5.7040446e-03   1.1204244e-02   2.9493864e-04
   9.9158317e+01   1.0038547e-02   6.6350566e-03   3.5151546e-03  -3.4021630e-03   1.9445350e-03   5.7831160e-03   1.0695351e-02  -1.3311553e-05
   9.9198397e+01   9.6362787e-03   7.3256632e-03   3.6703282e-03  -3.7903769e-03   1.4903491e-03   5.7182498e-03   1.0075508e-02  -2.8551936e-04
   9.9238477e+01   9.3272532e-03   8.0853903e-03   3.7522631e-03  -4.1714085e-03   1.0723089e-03   5.5407796e-03   9.3787985e-03  -5.0923557e-04
   9.9278557e+01   9.1138314e-03   8.9250259e-03   3.7531162e-03  -4.5285920e-03   7.1442720e-04   5.2946813e-03   8.6355186e-03  -6.7770138e-04
   9.9318637e+01   8.9909393e-03   9.8584600e-03   3.6790198e-03  -4.8424649e-03   4.2784406e-04   5.0311606e-03   7.8712680e-03  -7.8968050e-04
   9.9358717e+01   8.9478723e-03   1.0899046e-02   3.5497776e-03  -5.0919103e-03   2.1057462e-04   4.8024860e-03   7.1067662e-03  -8.4859868e-04
   9.9398798e+01   8.9706332e-03   1.2055518e-02   3.3964829e-03  -5.2559141e-03   4.9138317e-05   4.6557864e-03   6.3582640e-03  -8.6117583e-04
   9.9438878e+01   9.0444465e-03   1.3328042e-02   3.2573440e-03  -5.3157744e-03  -7.8231873e-05   4.6275336e-03   5.6383701e-03  -8.3579561e-04
   9.9478958e+01   9.1560724e-03   1.4704972e-02   3.1722536e-03  -5.2575051e-03  -1.9731144e-04   4.7393465e-03   4.9570806e-03  -7.8087971e-04
   9.9519038e+01   9.2955778e-03   1.6160843e-02   3.1768131e-03  -5.0741193e-03  -3.3318506e-04   4.9955917e-03   4.3227991e-03  -7.0351685e-04
   9.9559118e+01   9.4573042e-03   1.7655984e-02   3.2966142e-03  -4.7674616e-03  -5.0581910e-04   5.3830427e-03   3.7431693e-03  -6.0854293e-04
   9.9599198e+01   9.6398920e-03   1.9137951e-02   3.5425602e-03  -4.3492861e-03  -7.2654824e-04   5.8726140e-03   3.2255894e-03  -4.9818938e-04
   9.9639279e+01   9.8453657e-03   2.0544760e-02   3.9078904e-03  -3.8413575e-03  -9.9597947e-04   6.4229402e-03   2.7773500e-03  -3.7232109e-04
   9.9679359e+01   1.0077429e-02   2.1809677e-02   4.3673671e-03  -3.2744599e-03  -1.3036082e-03   6.9853574e-03   2.4053988e-03  -2.2919057e-04
   9.9719439e+01   1.0339246e-02   2.2867102e-02   4.8788155e-03  -2.6863349e-03  -1.6291926e-03   7.5096801e-03   2.1158069e-03  -6.6552961e-05
   9.9759519e+01   1.0631069e-02   2.3658944e-02   5.3869120e-03  -2.1187122e-03  -1.9456778e-03   7.9500805e-03   1.9130521e-03   1.1706989e-04
   9.9799599e+01   1.0948134e-02   2.4140776e-02   5.8288328e-03  -1.6137180e-03  -2.2232355e-03   8.2703722e-03   1.7992661e-03   3.2121038e-04
   9.9839679e+01   1.1279191e-02   2.4287039e-02   6.1411316e-03  -1.2100471e-03  -2.4338185e-03   8.4480775e-03   1.7735951e-03   5.4258141e-04
   9.9879760e+01   1.1605998e-02   2.4094688e-02   6.2670515e-03  -9.3933110e-04  -2.5555494e-03   8.4768103e-03   1.8318016e-03   7.7467916e-04
   9.9919840e+01   1.1903969e-02   2.3584755e-02   6.1634082e-03  -8.2313202e-04  -2.5762750e-03   8.3667103e-03   1.9661983e-03   1.0079574e-03
   9.9959920e+01   1.2143991e-02   2.2801572e-02   5.8062152e-03  -8.7093311e-04  -2.4957266e-03   8.1428979e-03   2.1659527e-03   1.2305755e-03
   1.0000000e+02   1.2295302e-02   2.1809645e-02   5.1943606e-03  -1.0793879e-03  -2.3259172e-03   7.8421579e-03   2.4177423e-03   1.4296289e-03


==> sim/band_128_14.txt <==
   2.4705979e-01
   3.6715222e-01
   1.7404380e-01
   3.5000165e-01
   3.6038831e-01
   1.8409018e-01
   1.0635760e-01
   1.5722527e-01
   8.1977033e-02
   1.3758456e-01
   5.9973159e-01
   5.8457547e-01
   4.9991655e-01
   1.3704602e-01
   9.9445537e-02
   5.1236182e-01
   3.2790985e-01
   2.2545740e-01
   4.6507756e-01
   4.4587792e-01
   3.0612509e-01
   1.7802784e-01
   2.0849596e-01
   2.8003012e-01
   1.2412243e-01
   2.5946556e-01
   1.8707294e-01
   3.2357092e-01
   1.6880570e-01
   3.3652395e-01
   1.5248764e-01
   1.6557942e-01
   2.7306206e-01
   2.7204240e+01
   4.2214592e-01
   2.1371300e-01
   1.6697703e-01
   2.6466468e-01
   9.5154116e-01
   1.2361600e-01
   1.8017408e-01
   2.1745548e-01
   9.8978590e-02
   1.5700324e-01
   1.7114916e-01
   1.9557392e-01
   3.2188459e-01
   3.2303407e-01
   2.1404482e-01
   3.5268039e+01
   3.4646935e+01
   3.7408926e-01
   2.6020059e-01
   7.6078341e-01
   2.0637415e-01
   1.8689038e-01
   3.3684698e-01
   1.1714458e-01
   1.8424997e-01
   3.4264941e-01
   1.8453791e-01
   1.4635654e-01
   1.1641466e-01
   7.6274293e-02
   2.8800452e-01
   1.4495765e-01
   3.9500693e-01
   1.8291451e-01
   1.8916049e-01
   3.4466233e-01
   3.2425847e-01
   3.3759080e-01
   2.5703552e-01
   2.1489739e-01
   2.8687442e-01
   1.3057207e-01
   1.5190840e-01
   2.5828266e-01
   3.0650190e-01
   1.5941879e-01
   3.5626115e-01
   1.3409690e-01
   3.8037716e-01
   1.9658163e-01
   2.1815696e-01
   1.5767829e-01
   1.2929668e-01
   3.5969302e-01
   2.7602141e-01
   1.6762044e-01
   4.2106443e-01
   2.3568703e-01
   2.8404379e-01
   3.8494018e-01
   1.4505748e-01
   1.2364935e-01
   1.3196751e-01
   1.4224362e-01
   1.1831392e+00
   3.4793752e-01
   4.4018157e-01
   2.1461300e-01
   1.0904129e-01
   2.0766737e-01
   1.6151417e-01
   2.3309813e-01
   5.2016090e-01
   2.6958273e-01
   4.4809980e-01
   7.8156635e-02
   2.3981430e-01
   3.0004375e-01
   2.2631572e-01
   5.8378336e+01
   2.1989236e-01
   1.9564674e-01
   1.6261441e-01
   2.1312204e-01
   4.5099441e-02
   2.9161007e-01
   1.7298848e-01
   2.7834304e-01
   1.1700003e-01
   3.1194782e-01
   1.1585434e+00
   1.1306602e-01
   2.9426337e-01
   4.2152319e-01
   1.8314187e-01
   3.2374679e-01
   1.5512969e-01
   1.2010423e+00
   2.1220731e-01
   6.0282097e-01
   1.5360671e-01
   2.4605031e-01
   1.0635229e+01
   1.4872322e-01
   2.2189062e-01
   3.8420964e-01
   3.4380084e-01
   3.2510889e-01
   2.1096074e-01
   1.7789511e-01
   2.9018437e-01
   1.2969543e-01
   1.2539733e-01
   1.1635582e-01
   1.0990951e-01
   3.9778551e+01
   4.1065625e-02
   2.0101788e-01
   2.3440934e-01
   4.6299455e-01
   6.8788506e-02
   1.7905957e-01
   1.8942949e-01
   3.5829949e-01
   4.5934103e-01
   3.2346855e-01
   1.9467281e-01
   1.8253008e-01
   1.2895659e-01
   5.8511048e-02
   2.3850870e-01
   3.6440862e-01
   2.5081261e-01
   4.0503296e-01
   4.7678678e-01
   2.2578452e-01
   2.1354018e-01
   1.8074341e-01
   5.4071006e+01
   1.9064103e-01
   4.9889945e-01
   2.5276472e-01
   1.8752966e-01
   5.6061026e-02
   1.0929498e-01
   1.1965183e-01
   1.3561591e-01
   1.4437804e-01
   1.0297712e-01
   6.0660798e-02
   2.9422042e-01
   1.4350261e-01
   2.0662599e-01
   2.1374427e-01
   3.8376306e-01
   3.7146058e-01
   2.5986696e-01
   1.1873099e-01
   2.7249711e-01
   2.2219369e-01
   1.6071975e-01
   1.9961748e-01
   2.5032608e-01
   7.7191011e-02
   1.2220615e-01
   4.7636580e-01
   1.6960363e-01
   2.1531034e-01
   4.3026862e-01
   2.6374021e-01
   3.7452309e-01
   3.5772446e-01
   1.4268336e-01
   1.4895252e-01
   2.3004120e-01
   2.4476614e-01
   1.6950064e-01
   4.1569378e-01
   1.9144348e-01
   3.1969784e-01
   1.6031979e+00
   7.5558005e-02
   2.5042994e-01
   1.5433774e-01
   2.1508745e-01
   2.0465475e-01
   3.5480181e-01
   9.7211537e-01
   2.3571322e-01
   3.2626738e-01
   1.9463516e-01
   1.6775599e-01
   1.6926553e-01
   2.0654405e-01
   2.3485951e-01
   3.7490563e-01
   1.6385927e-01
   8.7952866e-01
   4.4153034e-01
   1.2464541e+00
   1.5513908e-01
   1.9366973e-01
   1.0249149e-01
   2.9025352e-01
   1.5602072e-01
   7.3885048e-02
   1.6190745e-01
   3.0125505e-01
   1.0033369e-01
   3.1948015e-01
   2.8347968e-01
   1.5512745e-01
   1.8747417e-01
   9.1807294e-02
   3.2787025e-01
   9.9917492e-02
   7.8612954e-02
   1.1702939e-01
   2.6376254e-01
   2.0096361e-01
   1.8486284e-01
   3.6025276e-01
   3.6000616e-01
   7.3724621e-02
   1.8095623e-01
   3.8995412e-01
   1.3108518e-01
   2.7401422e-01
   2.2266910e-01
   7.7499902e-01
   1.7064557e-01
   4.6458509e-01
   1.9725331e-01
   2.5298171e-01
   7.2832323e-02
   1.9105308e-01
   3.4489616e-01
   2.3272477e-01
   2.1712628e-01
   5.9656920e-02
   2.3796535e-01
   3.1953971e-01
   1.5044696e+00
   2.1499605e-01
   1.4025872e-01
   4.9152636e-01
   3.8302613e-01
   1.3423220e+01
   2.2459314e-01
   4.5177315e-01
   2.7306124e-01
   1.7440408e-01
   3.1105957e-01
   2.1987990e-01
   7.7886706e-02
   1.1907910e+00
   3.8495696e-01
   1.0873646e-01
   9.0483169e-02
   9.5324333e-02
   1.6544923e-01
   1.2828965e-01
   1.1795423e-01
   4.1060510e-01
   1.3823734e-01
   3.8205845e-01
   1.4490341e-01
   2.7621142e-01
   2.2275212e-01
   1.4630912e-01
   4.9011148e+01
   8.9787314e-02
   1.1579120e-01
   2.5644749e-01
   2.8139702e-01
   4.0346757e-01
   1.7944651e-01
   2.7682718e-01
   4.1797887e-01
   5.2948105e-01
   2.5798531e-01
   2.9100608e-01
   2.7367228e-01
   1.8037575e-01
   2.3859615e-01
   4.1284439e-01
   3.6926713e-01
   5.3174515e-02
   2.9347946e-01
   2.1061026e-01
   7.6787645e-02
   1.0505296e-01
   2.7311688e-01
   9.8836426e-02
   1.0161806e-01
   2.7480737e-01
   3.5417318e-01
   4.1521811e+00
   1.8652214e-01
   2.2576462e-01
   4.9201015e-01
   4.7172069e-01
   2.5758137e-01
   2.3945980e-01
   2.6682200e-01
   2.1317933e-01
   2.0942773e-01
   4.5351682e-02
   9.2565156e-02
   3.2067294e-01
   2.0834483e-01
   2.8830459e-01
   2.3856074e-01
   4.9422665e-01
   6.0913841e-01
   3.9352746e-01
   3.4296541e-01
   5.9230216e-01
   3.7410865e-01
   1.5824425e-01
   3.7619553e-01
   5.2405695e-01
   7.7573350e-02
   1.5185886e-01
   4.2917407e-01
   2.0369953e-01
   2.7697582e-01
   1.9978818e-01
   2.2881859e-01
   1.3846025e-01
   2.5442941e-01
   1.5871765e-01
   2.1435475e-01
   3.4804295e-01
   2.6651584e-01
   1.7794828e-01
   1.3279235e-01
   5.9364261e+01
   1.3297574e-01
   2.7415156e-01
   3.9149597e-01
   9.4490620e-02
   2.8561155e-01
   1.6809094e-01
   3.2878174e-01
   3.0068215e-01
   9.1216677e-02
   2.2344763e-01
   3.1179879e-01
   1.1183506e-01
   3.4782855e-01
   3.0367178e-01
   7.4731697e-01
   1.9558766e-01
   2.3437399e-01
   1.3918607e-01
   2.3914128e-01
   9.4603336e-02
   1.9733539e-01
   4.7178787e-01
   2.3681130e-01
   1.5570493e-01
   5.2336132e+01
   5.4907314e-02
   3.4732675e-01
   9.7383728e-02
   2.1067876e-01
   2.7738829e-01
   2.2133976e-01
   3.8843950e-01
   2.7046394e+01
   5.5571714e-01
   2.8628946e-01
   3.6520823e-01
   3.2967563e-01
   4.3181452e-01
   2.9969945e-01
   9.3929500e-01
   1.3317532e-01
   1.5564659e-01
   1.4667735e-01
   4.2495309e-01
   1.5030452e-01
   1.8374984e-01
   1.2846546e-01
   3.4953061e-01
   1.9908155e-01
   1.4321395e-01
   2.2757521e-01
   4.0534714e-01
   2.7169466e-01
   1.5472852e-01
   3.5401266e-01
   1.2027100e-01
   1.9094344e-01
   2.7631413e-01
   3.4072498e-01
   2.2701481e-01
   1.4161710e-01
   4.1240228e-01
   2.3568165e-02
   1.6811428e-01
   2.1783522e-01
   2.3035194e-01
   2.3842592e-01
   1.2575655e-01
   1.8067984e-01
   2.9026371e-01
   2.1575838e-01
   4.2732839e-01
   2.5617688e-01
   2.9798996e-01
   1.8321718e-01
   1.8775029e-01
   1.2247003e+00
   2.7646639e-01
   3.0667962e-01
   2.9325046e-01
   1.9127576e-01
   3.2319488e-01
   2.4315078e-01
   3.8376623e-01
   2.3932083e-01
   2.2189731e-01
   2.0897685e-01
   3.1612475e-01
   1.1460206e-01
   3.5102102e-01
   7.3900570e-02
   3.9390187e+01
   2.7867670e-01
   1.2966123e-01
   8.3652571e-02
   1.3343932e-01
   6.1943592e-02
   2.5119033e-01
   4.0883401e-01
   1.4786747e-01
   3.4895998e-01
   3.5971477e-01
   1.7080962e-01
   1.6272239e-01
   4.2419414e+01
   3.3351447e-01
   1.3635856e-01
   1.8832955e-01
   9.3763170e-01
   3.6407945e-01
   7.2875185e-02
   3.7825120e-01
   3.7627977e-01
   2.7217700e-01
   1.7038857e-01
   1.7174693e-01
   2.3000227e-01
   1.7097305e-01
   4.5921099e-01
   8.6049590e-02
   3.4875840e-01
   3.5432707e-01
   1.6567461e-01
   2.2626968e-01
   3.8680827e-01
   2.0845180e-01
   2.0073289e-01
   1.4960561e-01


==> sim/band_48_14.txt <==
   4.1515846e+01
   4.9044209e-01
   3.8998947e-01
   6.3171366e-02
   3.8595029e-01
   9.5493020e-02
   3.2494525e-02
   9.1495242e-01
   1.6186512e-01
   2.6565024e-01
   6.4809569e-02
   7.9687877e-01
   1.4316833e-01
   1.9642676e+00
   1.8160847e-01
   2.3640754e-01
   5.1674528e+00
   4.3161239e-01
   1.8430882e+00
   8.5686152e-02
   2.3480618e-01
   5.0369069e-01
   2.6378094e+01
   4.1971304e-01
   3.1277959e-01
   1.6826180e+00
   5.7253259e+01
   2.9748250e+01
   1.0860294e-01
   1.3251599e+00
   1.2251076e+00
   1.2997005e-01
   8.2823874e-01
   1.6060438e-01
   3.1693900e-01
   1.3794733e+00
   2.4878128e-01
   5.5209675e+01
   1.7956180e-01
   2.3667944e-01
   4.8221144e-02
   5.1525778e+01
   8.1761390e-02
   1.4683401e+00
   1.8615195e-01
   6.8558824e-02
   8.9920019e-02
   5.6309949e+01
   1.1377327e+00
   3.7267238e+01
   4.4805723e-01
   2.8764318e-01
   1.5325373e+01
   4.3524402e-01
   3.6891986e+01
   2.0753121e-01
   3.6682601e-01
   9.5372839e-01
   1.0069531e-01
   4.1178973e-01
   2.3918807e-01
   1.7715300e+01
   1.9407310e-01
   2.6707698e-01
   2.1004455e-01
   5.3564692e+00
   2.0954202e-01
   1.1703528e+00
   6.8039897e-01
   3.2822834e-01
   3.4735101e-01
   4.1159307e+00
   3.0228441e-01
   1.8714297e-01
   1.3689851e-01
   1.7129161e-01
   1.2353437e-01
   4.0499197e-01
   2.1951884e-01
   3.1565608e-01
   9.5247414e-02
   5.1404184e-01
   3.5126673e-01
   2.7128669e+01
   3.1799628e-01
   2.5711956e-01
   1.1976908e+00
   3.2703653e-01
   1.0733590e-01
   1.0373537e-01
   5.2056800e+00
   3.4251129e+01
   3.4003377e-01
   3.6166716e+01
   1.8241997e-01
   1.3143202e-01
   3.2065845e-01
   1.3485243e-01
   2.2390583e-01
   2.4868092e+00
   3.2299985e-01
   3.4346184e+00
   7.5117132e+00
   4.5152038e-01
   8.7231514e-01
   4.0538921e-01
   3.4327069e-01
   2.3267146e+00
   1.4383130e-01
   1.9010781e+00
   2.1841159e-01
   1.9085315e-01
   1.3393922e-01
   4.6536831e+01
   5.4877164e+01
   3.3360326e-01
   1.3410634e+00
   2.5713451e-01
   2.3366469e-01
   3.1523850e-01
   5.4770573e-01
   8.3251243e-01
   1.4331776e-01
   1.7396727e-01
   9.7242880e-02
   2.0958801e-01
   1.4956551e-01
   4.7407119e-02
   3.7409286e+00
   1.1666184e+00
   1.9330972e-01
   1.3244496e+00
   5.3102741e+01
   1.9831161e-01
   1.3487293e-01
   3.6111259e+01
   2.8069128e-01
   5.2990139e-01
   2.0323372e-01
   3.0726186e-01
   2.4771257e-01
   1.2855174e+00
   1.9259700e-01
   5.2789734e+01
   1.3822272e-01
   2.2170305e-01
   1.1270357e-01
   1.0090593e+01
   3.3081023e+00
   3.0260461e+01
   4.8100750e+01
   1.0203579e+00
   1.4640287e+00
   2.1927742e-01
   4.4499959e+01
   3.7751281e+01
   2.2990097e-01
   2.5429411e-01
   1.7215524e-01
   3.7028185e-01
   5.0183060e-01
   1.3724141e-01
   8.6221791e-02
   1.5460091e+00
   5.8871817e+01
   1.1586319e-01
   1.2612273e+01
   1.7732261e-01
   6.6193112e-01
   2.5303274e-01
   1.6610440e-01
   4.1397876e-01
   3.6166394e-01
   5.9372140e-01
   2.1571504e-01
   1.8044820e-01
   1.6269146e-01
   3.7021792e-01
   2.4657978e-01
   1.9150664e-01
   7.1591000e+00
   1.2714389e-01
   2.9400692e-01
   1.3582749e+00
   2.2377598e-01
   5.4794508e+01
   6.0152182e+01
   3.5906852e-01
   5.5681113e-01
   3.2031638e-01
   1.6124056e-01
   5.4588855e+01
   1.8117008e-01
   1.7764916e-01
   1.4280299e-01
   2.8637393e-01
   3.0671968e-01
   2.1783623e-01
   2.1718103e-01
   5.4412400e-01
   6.5720089e-02
   1.6472003e+00
   1.2162363e-01
   3.8763181e-01
   1.2965684e+00
   4.3463746e+01
   3.8195572e-01
   4.8547878e+01
   2.2680319e-01
   2.8060293e-01
   2.6775680e-01
   4.2324028e-01
   2.1203554e-01
   5.5541988e+01
   2.2203335e-01
   4.3631939e-01
   1.8325876e+00
   1.5271883e-01
   3.8401038e+01
   1.5162076e+00
   8.1948055e-02
   2.6722062e-01
   4.0864347e-01
   1.2695006e-01
   1.8539962e-01
   2.1157158e-01
   3.3294864e+01
   4.7704522e-01
   2.2319397e-01
   5.6221366e-02
   2.9798512e-01
   5.6725592e+01
   3.1533134e+00
   1.5833031e-01
   2.3781648e-01
   8.3680499e+00
   4.0949686e-01
   5.7638756e+01
   1.6080238e-01
   2.4191309e-01
   5.5682552e+01
   1.4936276e-01
   2.0056041e-01
   1.7937578e+01
   8.5002823e-02
   1.7598297e-01
   3.0094438e-01
   9.0222088e-02
   1.8085178e-01
   3.9305410e+01
   5.4469795e-01
   1.7174725e-01
   3.1309662e-01
   2.1615452e-01
   1.6893911e-01
   3.7692182e-01
   1.5843649e-01
   1.5594443e-01
   4.4103344e+01
   1.0032097e-01
   4.1959968e-01
   1.7058260e+00
   2.1363902e-01
   2.0406444e-01
   8.5813725e-01
   1.2448654e+01
   3.0438730e-01
   1.4011668e-01
   1.6020864e-01
   9.7698928e-02
   2.6305802e-01
   1.1864864e-01
   2.8810951e-02
   2.0272748e-01
   3.8504434e-01
   1.0573691e-01
   2.5110668e-01
   1.0263409e+01
   1.1466546e-01
   5.3823658e-01
   1.2440894e-01
   1.8577749e-01
   9.6922942e-01
   4.6893677e+01
   3.4191324e-01
   3.9303973e-02
   1.8831283e-01
   8.9756650e+00
   3.6836061e+01
   8.4052398e-02
   5.8484543e+01
   1.2999468e+01
   9.0977674e-01
   1.6902927e-01
   1.5533018e-01
   2.9618640e-01
   2.0005567e-01
   3.8213298e+00
   4.3979542e+01
   1.7371544e-01
   1.4653326e-01
   5.8780007e+01
   9.2064301e-01
   1.1807195e-01
   4.1598682e+01
   4.0088259e+01
   1.3785059e-01
   1.9310560e-01
   1.3239804e-01
   2.5653914e+01
   1.1192552e-01
   6.4642247e-02
   1.5985984e-01
   1.2853109e+00
   6.8156986e-02
   1.6442140e-01
   1.0385954e-01
   2.9468920e+00
   2.8309652e-01
   1.2796488e-01
   5.7181581e+01
   5.5390114e-02
   9.6754774e-02
   2.6682840e-01
   4.7229822e+01
   2.1563168e-01
   3.7948766e-01
   1.4067167e-01
   1.7146055e-01
   5.3443323e+01
   2.0832498e-01
   3.3187401e-01
   3.4155928e-01
   4.1902317e+01
   6.9746878e-02
   3.1093940e-01
   3.0743935e-01
   6.6414988e-01
   3.4011017e+01
   2.8128528e-01
   2.5098837e-01
   1.9614243e-01
   1.7109341e+00
   1.4631156e-01
   1.4983677e-01
   2.9520400e-01
   1.7117636e-01
   1.4026692e+00
   7.7570012e-01
   2.8078517e-01
   3.4832050e-01
   4.6486566e+01
   2.8062153e-01
   2.1030410e-01
   5.9157960e+01
   1.6587830e-01
   2.3211214e-01
   4.9762684e+01
   5.0255683e+00
   3.6725125e-01
   2.1511719e-01
   3.7516175e-01
   2.4329034e-01
   5.3258204e+01
   4.2391703e-01
   4.1679366e-01
   2.4982752e-01
   9.4068959e-02
   3.5514964e-01
   3.7751293e-01
   1.9106834e-01
   4.3236695e-01
   1.6794021e-01
   2.3960472e-01
   2.0746738e-01
   2.9670811e-01
   3.2109285e-01
   6.7279171e-01
   3.0346197e-01
   4.1416252e-01
   5.1914760e+00
   7.1195370e-02
   1.3149128e+00
   2.3491998e-01
   2.6530592e-01
   2.1794038e-01
   2.7546492e-01
   1.9315617e+01
   2.5139378e-01
   1.7927968e+00
   6.0979543e+01
   4.6983185e+01
   1.2023015e-01
   2.4543452e-01
   1.1703560e-01
   2.4539123e+01
   1.1094550e+00
   4.0994701e+01
   4.1531763e-01
   8.6865730e-02
   5.5386333e+01
   3.1678290e-01
   2.4261223e-01
   1.3162644e+00
   8.3312659e-01
   3.6193390e-01
   3.3760136e-01
   2.1016211e-01
   1.0325611e-01
   1.7239896e-01
   3.1254428e+00
   3.1691662e-01
   4.9751532e+01
   2.1560132e-01
   6.0556297e-02
   5.5731842e+01
   2.1120232e-01
   3.9403227e+01
   1.9849672e-01
   1.8296478e-01
   4.6598319e+01
   2.3558778e-01
   1.7279570e-01
   2.9302816e-01
   3.4864307e-01
   2.2003048e+01
   1.0131449e+01
   3.2434466e-01
   5.6916041e+01
   3.1643998e-01
   1.4256710e-01
   1.1919270e-01
   3.7977315e-01
   4.4074790e-01
   1.7550465e-01
   3.0903676e-01
   2.2953972e-01
   4.9802555e-01
   4.6928805e+01
   4.5730086e+01
   7.5655792e-01
   7.9875465e+00
   2.6709828e-01
   3.7638834e-02
   3.4316482e-01
   1.7376785e-01
   2.1363663e-01
   1.0478811e-01
   3.2009809e-01
   4.3156675e+01
   3.5385589e-01
   3.8655403e-01
   9.3443642e-02
   3.1888175e-01
   1.5602414e-01
   4.6606959e+01
   2.9225154e-01
   3.1688062e-01
   2.3276922e-01
   2.7472484e-01
   3.0627415e-01
   1.2609739e+00
   1.4366514e-01
   1.6730707e-01
   2.7499046e+00
   5.1612606e+01
   1.8111347e-01
   1.7665156e-01
   1.8916467e-01
   1.7258094e+01
   1.1808697e-01
   4.0442449e-01
   2.8652724e-01
   9.1668051e-01
   4.9759266e-01
   1.7317133e-01
   5.1657821e-02
   9.4058844e-02
   5.6200264e-01
   1.6841427e-01
   1.0315904e-01
   5.5263770e-01
   1.7789993e-01
   2.1934041e-01
   2.0123898e-01
   2.0795130e-01
   9.0018591e+00
   1.8272915e-01
   3.0427660e-01
   1.7228807e-01
   3.2346163e-01
   2.0897608e-01
   3.4177807e+01
   1.6269087e-01
   1.2198417e+00
   7.9306880e-01
   3.5309960e+01
   3.0427106e-01
   1.4088162e-01
   3.4903186e-01


==> sim/band_64_10.txt <==
   2.0889904e-01
   5.9976757e-02
   1.2934768e-01
   1.7448056e-01
   2.0197952e-01
   2.3653240e-01
   1.2611692e-01
   1.8564085e-01
   1.9619128e-01
   7.0485930e-02
   5.0595108e-02
   3.4108366e-02
   7.4811259e-01
   2.1870061e-01
   1.1772075e-01
   1.6003599e-01
   1.0412802e-01
   2.2387087e-01
   7.0350309e-02
   1.5774012e-01
   1.5331587e-01
   3.9011999e-01
   4.7541099e-01
   8.4583378e-02
   7.4156977e-02
   6.5506178e-02
   1.6384947e-01
   8.0916755e-02
   3.1933620e-01
   6.7969115e-01
   1.3558729e-01
   1.1882121e-01
   9.7046000e-02
   1.7733817e-01
   1.8281741e-01
   3.3963003e-01
   1.9998207e-01
   5.5109066e-01
   1.3493692e-01
   1.5599217e-01
   2.2777232e-01
   1.5064010e-01
   1.0283413e-01
   2.2850849e-02
   4.2525826e-01
   1.1693806e-01
   1.8263583e-01
   3.7564183e-01
   2.0512082e-02
   1.0732180e-01
   3.2333518e-01
   2.4667459e-01
   1.7407068e-01
   9.1667747e-02
   9.3015604e-02
   3.4478724e-01
   3.0642787e-01
   1.4216279e-01
   2.4277931e-01
   1.5022050e-01
   3.6910949e-01
   1.0077463e-01
   1.0995597e-01
   3.6851507e-01
   4.7105265e-02
   1.5277518e-01
   2.6401210e-01
   7.8852241e-02
   1.8024704e-01
   2.0703403e-01
   9.5800657e-02
   1.1903513e-01
   1.6275943e-01
   1.3852880e-01
   1.3986751e-01
   1.2937510e-01
   2.2311253e-01
   7.9293019e-01
   2.8785669e-02
   2.9258065e-01
   1.2546745e-01
   5.2945915e+01
   1.3075458e-01
   7.2641601e-02
   1.7275862e-01
   3.8814549e-01
   2.4502839e-01
   1.7234557e-01
   4.2670898e-01
   3.3954674e-01
   1.8532701e-01
   5.9774626e-02
   2.0028572e-01
   1.0639466e-01
   1.4083168e-01
   2.3534761e-01
   1.6718725e-01
   1.3547814e-01
   4.7986008e-01
   9.1915161e-02
   1.2181865e-01
   7.4170605e-02
   5.4729051e-02
   3.0505592e-01
   2.0151798e-01
   3.0369476e-01
   1.4673040e-01
   8.6969954e-02
   4.6136373e-02
   2.0613942e-02
   4.1464466e-02
   1.9240544e-01
   9.5260485e-02
   9.5815728e-02
   5.5016553e-02
   2.2238088e-01
   4.8442162e-01
   3.3575583e-01
   1.5685160e-01
   4.8813383e-02
   5.2756542e-02
   2.6003234e-02
   5.9594109e-02
   1.4643413e-01
   1.1745808e-01
   1.6382159e-01
   2.3935459e-01
   2.6620151e-01
   7.0173527e-02
   1.6147075e-01
   1.1404942e-01
   1.1851168e-01
   2.2955424e-01
   1.5131559e-01
   3.2094201e-01
   2.7319683e-01
   7.3353102e-02
   1.6986070e-01
   1.0342126e-01
   1.6679238e-01
   3.7547467e-01
   7.1666042e-02
   1.9529921e-01
   1.8285666e-01
   1.3419465e-02
   6.6030874e-02
   8.3519947e-02
   4.0726896e-02
   5.8087173e-02
   2.7221205e-01
   8.1175060e-02
   9.6129859e-02
   2.8871876e-01
   1.0816973e-01
   1.1160439e-01
   3.8447915e-02
   1.7203930e-01
   1.2022126e-01
   8.9566160e-02
   7.4450820e-02
   1.0377473e-01
   8.8195658e-02
   1.8225209e-01
   5.9405482e-02
   1.9586926e-01
   1.8059428e-01
   2.1337832e-01
   2.9629022e-01
   8.0680989e-02
   1.4062284e-01
   1.9792962e-01
   9.6059244e-02
   1.7358806e-01
   1.8866025e-01
   2.8004686e-01
   2.2308988e-01
   2.7779026e-01
   9.9791811e-02
   1.0231546e-01
   9.5830416e-02
   2.9240683e-01
   7.5092803e-02
   6.4250483e-02
   1.1880604e-01
   2.4252608e-01
   1.3151481e-01
   8.3543500e-02
   9.1500416e-02
   1.1535752e-01
   1.1557215e-01
   4.2857879e-01
   2.6785681e-01
   1.1900986e-01
   2.6805178e-01
   1.2821204e-01
   6.8990507e-02
   2.7972751e-02
   1.2004070e-01
   3.4069016e-01
   2.8899196e-01
   4.0475939e-01
   1.5340559e-01
   1.7094358e-01
   1.7040841e-01
   1.2521413e-01
   1.5106623e-01
   9.2306722e-02
   1.7418046e-01
   1.2955102e-01
   1.1215373e-01
   1.3660064e-01
   2.2495315e-01
   1.6430519e-01
   1.0111553e-01
   8.5132817e-02
   1.4306401e-01
   2.2476957e-01
   4.6737009e-02
   1.9278197e-01
   1.4685336e-01
   8.2993117e-02
   1.0335290e-01
   3.2464665e-01
   1.4196006e-01
   2.1149279e-01
   1.3929216e-01
   1.6672731e-01
   6.0454292e-02
   2.2403617e-01
   1.1784248e-01
   2.6467506e-01
   1.0475703e-01
   2.9513715e-01
   1.9299188e-01
   6.7031210e-01
   2.1476070e-01
   2.4698325e-01
   3.2555267e-01
   1.0427450e-01
   2.7143664e-02
   5.8092511e-02
   1.6212919e-01
   7.4921846e-02
   8.1787918e-02
   2.4720557e-02
   5.7875172e-01
   9.8375021e-02
   1.9200838e-01
   5.1399898e-01
   7.6315180e-02
   1.9934942e-01
   1.9499083e-01
   1.4205435e-01
   4.1664325e-02
   1.2627398e-01
   2.1197174e-01
   2.3937036e-01
   1.9372417e-01
   1.3174618e-01
   4.5412715e-02
   2.1033504e-01
   4.3720738e-02
   5.9769623e-02
   2.7884571e-01
   3.1284250e-02
   2.4094315e-01
   9.4761950e-02
   4.4035374e-01
   2.1470258e-01
   5.2933525e+01
   2.9970683e-01
   1.5065441e-01
   8.5150963e-02
   1.7805853e-01
   2.0305284e-01
   8.6109009e-02
   1.9910338e-01
   1.5175613e-01
   6.9334234e-02
   1.5838777e-01
   1.2125031e-01
   9.5255691e-02
   2.0177350e-01
   9.1245208e-02
   1.0496641e-01
   1.5425649e-01
   1.7394378e-01
   2.8773811e-01
   2.9210827e-01
   1.8168560e-01
   3.9508674e-01
   5.4794512e-01
   2.1034474e-01
   5.4143136e-02
   6.5299671e-02
   1.3995444e-01
   6.1208347e-02
   9.6213647e-02
   1.1466750e-01
   1.6491913e-01
   3.0569687e-01
   3.8209146e+01
   5.9251088e-02
   2.3843835e-01
   2.6178524e-01
   9.4752743e-02
   1.0972088e-01
   2.3192527e-02
   4.1944289e-01
   3.6131767e-02
   1.6241279e-01
   1.3124028e-01
   6.9379554e-02
   3.3925878e-01
   2.7068024e-01
   7.0035307e-02
   2.8424092e-01
   1.2391411e-01
   1.7173222e-01
   4.2754055e-02
   7.4057196e-02
   1.4268170e-01
   1.8798962e-01
   1.4635226e-01
   1.3050965e-01
   6.1157086e-02
   2.2099177e-01
   3.1189159e-01
   4.8360884e-02
   1.2497611e-01
   4.5503565e-02
   6.7655776e-02
   9.9168308e-02
   2.6103309e+01
   1.2410521e-01
   8.7805326e-02
   3.6225072e-01
   7.9526454e-02
   1.0197493e-01
   1.1527681e-01
   1.5441547e-01
   5.0303314e-02
   9.8159875e-02
   7.3601663e-02
   7.5741602e-02
   1.3573411e-01
   1.1615860e-01
   1.9431343e-01
   1.2944094e-01
   3.3625126e-01
   3.5094410e-02
   1.1675078e-01
   7.7018946e-02
   9.6979532e-02
   1.3084395e-01
   7.0852022e-02
   1.2639150e-01
   1.4445531e-01
   7.7496376e-02
   2.1246988e-01
   3.1086821e-02
   1.7393871e-01
   4.9544567e-01
   1.4490865e-01
   6.7875010e-02
   1.7161533e-01
   5.8049243e-02
   7.3496906e-02
   2.2633660e-01
   1.5305930e-01
   3.2522814e-01
   1.2968645e-01
   2.4335335e-01
   1.3206746e-01
   8.8689480e-02
   1.2646946e-01
   3.2943247e-01
   2.7338954e-01
   8.7834581e-02
   6.2938219e-02
   1.2109900e-01
   1.6427478e-01
   3.1468583e-01
   3.7095113e-02
   2.8984547e-01
   4.3395118e-01
   1.3642606e-01
   8.7327754e-02
   1.2904159e-01
   1.0097441e-01
   1.3933351e-01
   1.4382070e-01
   8.3763991e-02
   7.9592510e-02
   1.0526447e-01
   2.0225967e-01
   1.2433836e-01
   2.6533423e-01
   1.3128500e-01
   2.4977595e-02
   1.7160847e-01
   1.0125848e-01
   3.1721276e-01
   2.9732139e-01
   2.8172716e-02
   1.5893098e-01
   1.4679440e-01
   2.8538693e-01
   1.3270308e-01
   1.1972144e-01
   8.3400324e-02
   1.5292477e-01
   2.2262637e-01
   1.7022816e-01
   2.1212507e-01
   3.1095638e-01
   8.7908091e-02
   3.1810530e-01
   1.5667792e-01
   2.4493184e-01
   9.2679175e-02
   1.7647462e-01
   1.2934393e-01
   2.2513612e-01
   1.8985171e-01
   1.0759376e-01
   1.7852211e-01
   7.9177702e-02
   4.1405371e-01
   9.7746322e-02
   2.5008833e+01
   4.6344837e-01
   8.7091366e-02
   1.0625049e-01
   3.0945354e-01
   1.4020717e-01
   4.0859077e-02
   1.1625843e-01
   2.5437709e-02
   1.4228755e-01
   1.7213529e-01
   1.1458702e-01
   8.9231066e-02
   5.0631681e-02
   1.7874305e-01
   9.6774585e-02
   3.4565425e-01
   1.5260854e-01
   6.5395687e-02
   6.8093835e-02
   2.5045477e-01
   2.0059255e-01
   4.3404290e-02
   1.3374780e-01
   1.6631915e-01
   6.3699879e-02
   9.1792530e-02
   4.2418035e-02
   2.0789266e-01
   2.7165857e-01
   7.3557838e-02
   2.3660327e-01
   2.0997286e-01
   2.2564667e-01
   2.3046086e-01
   8.0733439e-02
   4.1782798e-01
   1.1969882e-01
   2.4037436e-01
   2.2710615e-01
   1.6254606e-01
   2.1321676e-01
   1.1882419e-01
   2.0068760e-01
   7.2037219e-02
   6.8169182e-02
   1.4456165e-01
   4.1960332e-01
   4.2485570e-02
   3.9077231e-02
   8.0363334e-02
   7.3186019e-02
   2.1308002e-01
   3.3465638e-02
   4.3727886e-02
   1.2058775e-01
   1.4954559e-01
   5.3473197e-02
   4.5330791e-01
   1.0164166e-01
   2.2366529e-01
   1.5437956e-01
   9.3520726e-02
   2.2335144e-01
   1.3620706e-01
   2.1858390e-01
   5.6620941e-02
   1.4240007e-01
   5.6578806e-02
   1.8015941e-01


==> sim/band_64_12.txt <==
   1.0875773e-01
   1.3586365e-01
   1.1336099e-01
   2.0665922e-01
   3.9716943e-02
   1.3557038e-01
   7.1916487e-02
   4.6123463e-02
   1.4807622e-01
   1.7827099e-01
   4.2996340e-02
   1.5305534e-01
   1.6972826e-01
   5.8640257e-01
   6.0448485e-02
   1.5763548e-01
   1.3397002e-01
   4.5906690e-02
   6.9441374e-02
   2.1283204e-01
   6.5442221e-02
   9.1965281e-02
   5.0992272e-02
   2.9829117e-01
   1.3906625e-01
   3.2203524e-02
   9.2723955e-02
   1.1885987e-01
   5.1222292e-02
   6.5534704e-02
   8.4314228e-02
   1.2771172e-02
   2.7094950e-01
   6.1496525e-02
   1.5042135e-01
   8.5509796e-02
   1.5413418e-01
   7.0590192e-02
   1.5197267e-01
   1.7261511e-01
   2.5952239e-01
   1.2826050e-01
   2.2822569e-01
   2.7798247e-01
   1.3525051e-01
   2.1874166e-01
   6.4750302e-02
   3.3300877e-02
   1.2589776e-01
   8.0868413e-02
   1.4538429e-01
   1.8534160e-01
   1.2431550e-01
   1.1636099e-01
   5.7843173e-02
   2.1485396e-01
   1.7193874e-01
   1.9684211e-01
   2.0750738e-01
   1.1888729e-01
   1.3280124e-01
   5.2031592e-02
   4.2958184e-01
   1.6683727e-01
   9.8474635e-02
   1.9340679e-01
   7.9313838e-02
   1.0854985e-01
   1.9538508e-01
   5.9638673e-02
   3.8482759e-01
   1.4548221e-01
   6.9206696e-02
   1.3300373e-01
   1.9123081e-01
   1.1495745e-01
   1.8435776e-01
   1.6802159e-01
   1.1770172e-01
   1.5999260e-01
   7.7390505e-02
   7.5108219e-02
   1.3575686e-01
   9.9886907e-02
   9.3004380e-02
   6.1675650e-02
   1.6903746e-01
   1.8720706e-01
   8.7085538e-02
   3.8614810e-01
   4.7526141e-02
   2.2859287e-01
   1.2749824e-01
   1.7228911e-01
   1.2026442e-01
   1.4156264e-01
   1.5885346e-01
   2.4004452e-01
   6.5979444e-01
   3.3237261e-02
   1.3811250e-01
   1.1200716e-01
   3.3517381e-01
   5.6554454e-02
   1.6671429e-01
   6.5650394e-02
   4.7465562e-02
   1.1305274e-01
   9.0812201e-02
   5.1393315e-02
   1.6175589e-01
   2.4345388e-01
   1.7601888e-01
   6.6442369e-02
   1.1493373e-01
   7.6411755e-02
   1.5799020e-01
   1.1891219e-01
   6.6484090e-02
   5.8284163e-01
   1.6972655e-01
   1.5449959e-01
   2.0401012e-01
   8.9850003e-02
   9.2346107e-02
   2.5732377e-01
   1.1620026e-01
   2.1290792e-01
   9.7492527e-02
   5.0544726e-02
   2.6833801e-01
   1.3024371e-01
   1.4168686e-01
   1.4937854e-01
   1.1916981e-01
   1.5935222e-01
   1.0726253e-01
   6.2656779e-02
   1.0411527e-01
   5.1645161e-02
   1.4975389e-01
   2.4960593e-01
   1.0494155e-01
   1.4155984e-01
   1.5777105e-01
   6.5239563e-02
   6.7648815e-02
   1.0966434e-01
   8.3610579e-02
   4.0276363e-02
   9.5914443e-02
   1.2910687e-01
   1.5709729e-01
   3.2181908e-01
   2.1562557e-01
   1.0066009e-01
   5.0923281e-01
   9.1225394e-02
   8.0998755e-02
   1.8406469e-01
   7.9472387e-02
   2.4109105e-01
   9.1067841e-02
   1.0443810e-01
   1.1370339e-01
   1.0880663e-01
   3.6298958e-02
   3.3265200e-01
   1.6347352e-01
   9.6137959e-02
   9.4179496e-02
   8.9044756e-02
   1.9511175e-01
   1.3035044e-01
   1.1009164e-01
   1.8926867e-01
   9.4134167e-02
   1.7814656e-01
   1.6383554e-01
   1.1220111e-01
   9.5172499e-02
   1.8445785e-01
   7.9025919e-02
   2.4371349e-02
   8.7293851e-02
   5.1962415e-02
   1.3522240e-01
   1.2715452e-01
   1.1325335e-01
   3.1559461e-01
   1.5513030e-01
   3.9667521e-01
   1.6499177e-01
   1.2806939e-01
   6.0123484e-02
   1.9388765e-01
   2.3382418e-01
   8.5292521e-02
   5.6947018e-02
   1.5144202e-01
   2.1533110e-01
   1.9153766e-01
   1.0419088e-01
   1.3837970e-01
   5.7082346e-02
   1.0527383e-01
   1.6209989e-01
   4.0455087e-02
   2.6228113e-01
   2.4682107e-01
   6.6147758e-02
   1.2438531e-01
   1.7099150e-01
   1.6092947e-02
   1.1014155e-01
   5.8411131e-02
   2.4926970e-01
   1.6479917e-01
   1.6271612e-01
   2.5769407e-01
   1.1292021e-01
   7.1197545e-02
   3.3922598e-02
   4.7615717e-02
   9.9075368e-02
   2.0203671e-01
   7.4386857e-02
   1.5745046e-01
   2.7565517e-01
   1.7658113e-01
   6.8374841e-02
   9.0738163e-02
   5.7165318e-02
   4.9571798e-02
   1.2296560e-01
   4.2629738e-01
   5.9738311e-02
   1.7832861e-01
   3.0599317e-01
   2.6252486e-01
   1.8365771e-01
   1.3275366e-01
   4.4321943e-01
   1.7743331e-01
   1.9754384e-01
   1.3715641e-01
   3.5512297e-02
   7.8652865e-02
   2.4030949e-01
   6.9138652e-02
   9.6483430e-02
   2.0713727e-01
   9.3986585e-02
   7.1205940e-02
   2.1277553e-01
   1.0057496e-01
   2.7883104e-01
   9.0502885e-02
   5.6107949e-02
   1.0853174e-01
   1.4986685e-01
   1.7185486e-01
   8.2167841e-02
   1.2308783e-01
   9.6839443e-02
   2.4886476e-01
   1.0252691e-01
   5.9469330e-02
   3.3414860e-02
   2.1616719e-01
   1.2860745e-01
   1.0039131e-01
   1.7009584e-01
   7.7265723e-02
   1.2468107e-01
   1.8693417e-01
   3.9955280e-01
   1.2625495e-01
   1.7800797e-01
   2.0818373e-01
   1.8679944e-01
   1.0386485e-01
   8.6634460e-02
   4.9963412e-01
   1.7651421e-01
   6.8823832e-02
   8.2656763e-02
   2.4373938e-01
   3.5316178e-01
   1.1335655e-01
   8.1779994e-02
   7.6699896e-02
   2.1327811e-01
   3.7026746e-02
   3.6870247e-02
   1.4514409e-01
   1.2687185e-01
   2.4380339e-01
   1.0722116e-01
   1.5350960e-01
   1.3445785e-01
   2.6732903e-02
   1.3197937e-01
   3.5171241e-01
   2.9556178e+00
   2.4655723e-01
   9.8199611e-02
   1.6089958e-01
   4.3472074e-02
   1.7519953e-01
   6.0226974e-02
   2.7187124e-01
   7.2042095e-02
   3.3091430e-01
   2.0548297e-01
   2.4779329e-02
   4.6713502e-02
   1.0500057e-01
   1.1672216e-01
   9.3945898e-02
   2.4947616e-01
   1.4045586e-01
   9.3819825e-02
   2.4285124e-02
   1.2287416e-01
   2.8386907e-01
   1.1815620e-01
   1.3839737e-01
   1.9256750e-01
   1.7395107e-01
   1.3957245e-01
   1.6059379e-01
   1.6010958e-01
   2.2387041e-01
   2.7798283e-01
   1.3964014e-01
   5.6930923e-02
   9.3498875e-02
   9.4773525e-02
   7.4303244e-02
   2.3992306e-01
   1.5517157e-01
   1.4530165e-01
   8.0690470e-02
   1.6975635e-01
   1.1597682e-01
   9.0290146e-02
   7.2672476e-02
   1.1447493e-01
   1.7934132e-01
   2.1023714e-01
   1.2455591e-01
   1.7887897e-01
   2.7296396e-01
   2.7993269e-01
   5.9713808e-02
   1.5800147e-02
   2.0065349e-01
   1.0928633e-01
   1.0858538e-01
   3.8103396e-01
   1.9240362e-01
   3.0918231e-01
   6.5187855e-02
   1.8911295e-01
   8.4628893e-02
   2.3341827e-01
   2.3965120e-01
   1.2543002e-02
   4.3826250e-01
   8.6179599e-02
   1.3902100e-01
   1.8945672e-01
   1.0240974e-01
   1.9444488e-01
   1.4153606e-01
   1.3823364e-01
   2.8440447e-01
   2.6517899e-01
   4.9512721e-02
   1.2302835e-01
   1.7525748e-01
   2.3968979e-01
   1.1512475e-01
   1.1276080e-01
   1.3162435e-01
   2.8849668e-01
   2.6013889e-02
   8.6777718e-02
   1.6866576e-01
   8.1548889e-02
   7.4694229e-02
   8.8963147e-02
   9.4533072e-02
   9.2886901e-02
   6.3181466e-02
   1.0677184e-01
   7.0039024e-02
   1.0016632e-01
   1.4590021e-01
   1.8641848e-01
   8.9691735e-02
   1.6980216e-01
   9.2005508e-02
   1.1549271e-01
   4.2207273e-01
   1.8522414e-01
   1.9607077e-01
   1.6866248e-01
   1.5089012e-01
   1.8344826e-01
   1.5138176e-01
   1.4862125e-01
   1.0564323e-01
   5.7278995e-02
   1.7861534e-01
   4.0954763e-02
   6.8805192e-02
   5.7015703e-02
   2.5211878e-02
   4.6465425e-02
   9.7837130e-02
   2.9850746e-01
   1.1616548e-01
   1.3021364e-02
   4.6413084e-02
   6.3165318e-02
   1.4219239e-01
   6.4583769e-02
   1.7445063e-01
   1.5338596e-01
   6.3664232e-02
   2.2958899e-01
   1.6171917e-01
   2.6557214e-01
   6.4333429e-02
   2.1408413e-01
   5.7571196e-02
   1.4758286e-01
   6.2953984e-02
   2.3011262e-01
   1.1263280e-01
   1.5179831e-01
   2.2266935e-01
   8.6611193e-02
   2.3256742e-01
   2.5042459e-01
   1.3115159e-01
   2.2754187e-01
   6.7300591e-02
   1.4025273e-01
   7.9962523e-02
   1.2217405e-01
   7.9919357e-02
   1.8582232e-01
   3.1983702e-02
   1.3813858e-01
   2.1653406e-01
   5.8887355e-02
   2.5480310e-01
   6.3738869e-02
   2.4478256e-02
   1.6519580e-01
   1.6893763e-01
   1.5995114e-01
   2.4278609e-01
   8.3521004e-02
   2.3915578e-01
   2.4477646e-01
   3.4537838e-01
   2.1817482e-01
   1.3711368e-01
   1.8378912e-01
   4.6569877e-02
   1.3205169e-01
   3.6492009e-02
   1.0592619e-01
   1.4316377e-01
   8.4250816e-02
   1.5889870e-01
   3.9527611e-02
   3.7656919e-01
   9.9581278e-02
   9.4539246e-02
   8.8734417e-02
   8.9071875e-02
   7.5228360e-02
   1.9783043e-01
   1.7521789e-01
   9.5435720e-02
   1.4757640e-01
   1.3706796e-01
   1.8514974e-01
   2.1124588e-01
   9.7116065e-02
   1.0044243e-01
   1.7124203e-01
   1.2220493e-01
   1.4477360e-01
   2.1316387e-02


==> sim/band_64_14.txt <==
   2.1379342e-01
   3.2637378e-01
   3.0805057e-01
   7.7215517e-02
   6.4258745e-02
   1.6448485e-01
   2.5751957e-01
   1.2048956e-01
   2.3250255e-01
   1.1369829e-01
   6.8696906e-02
   2.1254438e-01
   1.0256459e-01
   1.6063841e-01
   1.8703501e-01
   9.8682211e-02
   2.4800636e-01
   1.6896781e-01
   2.0329839e-01
   8.5914207e-02
   1.5970893e-01
   1.3185140e-01
   2.0952158e-01
   1.1911816e-01
   2.7287873e-01
   1.8310984e-01
   1.5632061e-01
   1.9722963e-01
   5.3434193e-02
   9.7030847e-02
   1.2156136e-01
   4.1239996e-02
   2.0725293e-01
   1.2169132e-01
   3.0021515e-01
   7.6717399e-02
   2.5567054e-01
   1.7336625e-01
   1.0696818e-01
   9.0332642e-02
   4.0005580e-02
   1.4233779e-01
   2.0044860e-01
   9.8940806e-02
   1.0824035e-01
   1.2224196e-01
   1.0457861e-01
   6.5687227e-02
   1.4470329e-01
   1.7331981e-01
   1.4335052e-02
   3.9772082e-02
   2.6903163e-01
   3.4281874e-01
   1.6886144e-01
   2.4048772e-01
   1.2056113e-01
   2.6493519e-01
   1.6872462e-01
   1.0077393e-01
   5.8796919e-02
   3.0438313e-01
   1.2904916e-01
   4.8711088e-02
   6.3712261e-02
   1.3534910e-01
   6.2555112e-02
   1.1137577e-01
   1.2139846e-01
   7.5927296e-02
   7.5588776e-02
   8.3125585e-02
   1.0678956e-01
   2.9850402e-01
   9.4010969e-02
   1.2537988e-01
   1.4333574e-01
   1.5692617e-01
   1.6759392e-01
   2.7594481e-02
   1.1859050e-01
   8.5415232e-02
   1.1498304e-01
   2.0423673e-01
   5.5123418e-02
   1.5545895e-01
   1.7440692e-01
   1.4167848e-01
   1.1325183e-01
   1.7848385e-01
   1.4425333e-01
   6.6770520e-02
   7.3379180e-02
   2.8174041e-01
   3.5958392e-02
   4.1316914e-02
   8.1512054e-02
   6.7782755e-02
   4.5853455e-02
   1.4564028e-01
   1.3739369e-01
   1.3532354e-01
   1.9836931e-01
   6.1987746e-02
   1.0866613e-01
   2.1482476e-01
   1.5593999e-02
   6.7690104e-02
   7.7278038e-02
   7.4279396e-02
   1.1609487e-01
   1.7163353e-01
   9.7380758e-01
   1.5539691e-01
   7.9704333e-02
   3.7124285e-01
   9.8101074e-02
   2.8067196e-01
   1.5293261e-01
   1.4634201e-01
   1.2575407e-01
   9.1693049e-02
   4.9080436e-02
   5.8338558e-02
   1.9647390e-01
   1.1852762e-01
   1.0694266e-01
   4.2872092e-02
   7.8689051e-02
   1.2792659e-01
   3.1520448e-02
   1.0243823e-01
   2.7793900e-01
   1.0858423e-01
   1.4260265e-01
   1.8010829e-01
   6.5402020e-02
   1.1417154e-01
   1.0841940e-01
   6.7750886e-02
   4.6056304e-02
   8.9243264e-02
   7.0026585e-02
   1.9706710e-01
   9.5308162e-02
   7.1543272e-02
   2.2088937e-01
   5.3661343e-02
   3.7998852e-02
   6.4815777e-02
   5.9636920e-02
   1.3555695e-01
   6.6999535e-02
   2.9635937e-02
   4.4624439e-02
   2.0572651e-01
   7.4160694e-03
   7.2698032e-02
   6.3715453e-02
   1.2610920e-01
   1.2416664e-01
   6.2097621e-02
   1.5374027e-01
   6.8505538e-02
   9.1390526e-02
   2.4254881e-01
   1.6150448e-01
   8.4359947e-02
   1.0281536e+00
   1.1360773e-01
   1.6615926e-01
   1.8231609e-01
   3.9033374e-02
   1.3371831e-01
   6.5449534e-02
   1.9455864e-01
   9.0383164e-02
   1.2470947e-01
   2.2794365e-02
   1.4529916e-01
   6.1779921e-02
   9.7623173e-02
   1.0764412e-01
   1.6535070e-01
   1.0854002e-01
   2.7462464e-01
   1.2886731e-01
   1.3427915e-01
   1.1978793e-01
   7.2042635e-02
   7.0274275e-02
   1.9944975e-01
   7.7391854e-02
   1.3812399e-01
   8.2988331e-02
   1.2806575e-01
   1.0875965e-01
   1.5344606e-01
   8.4291605e-02
   5.4111501e-02
   2.1902257e-01
   8.2896403e-02
   7.7642228e-02
   1.4712741e-01
   3.5446379e-02
   2.2562859e-01
   1.0268411e-02
   1.2244434e-01
   2.2456088e-01
   1.1284172e-01
   1.8463454e-01
   3.0391421e-01
   1.5311413e-01
   1.0670001e-01
   1.6691484e-01
   9.6986679e-02
   2.8141366e-02
   1.3096970e-01
   2.6901086e-01
   9.7268606e-02
   1.4887516e-01
   1.8412522e-01
   2.4037290e-01
   1.3247396e-01
   1.9324858e-01
   1.1855309e-01
   1.6032459e-01
   1.0638265e-01
   8.9412111e-02
   1.8969643e-01
   2.1277578e-01
   1.3716560e-01
   4.7344592e-02
   2.0332058e-02
   1.9295738e-01
   1.1941237e-01
   9.0239182e-02
   2.6299740e-01
   1.0124424e-01
   9.0010337e-02
   1.4629862e-01
   6.4101415e-02
   1.4258683e-01
   1.3626511e-01
   7.2633907e-02
   5.5945785e-02
   8.4542027e-02
   1.5952416e-01
   7.1739259e-02
   9.1408555e-02
   6.5410525e-02
   5.3164270e-02
   7.8151232e-02
   2.0032485e-01
   2.0564238e-01
   2.6277513e-02
   5.9754441e-02
   1.3397957e-01
   1.2194217e-01
   2.3714832e-01
   1.8955762e-01
   5.8472076e-02
   4.4550660e-02
   1.7248707e-01
   1.6452473e-01
   4.8628220e-02
   2.6381104e-01
   6.8320829e-02
   2.1122992e-01
   1.1037283e-02
   4.7719667e-02
   1.5870995e-01
   1.0675816e-01
   1.4491052e-01
   1.1521768e-01
   1.4326580e-01
   2.4423949e-01
   1.6404044e-01
   1.7932008e-01
   2.8578330e-02
   7.8316450e-02
   9.1605352e-02
   1.2138670e-01
   5.4860658e-02
   5.2294066e-02
   1.3495624e-01
   1.0856595e-01
   9.2451579e-02
   7.6357501e-02
   8.3540524e-02
   1.1795984e-01
   1.3998168e-01
   4.4220072e-02
   1.0676202e-01
   3.2953072e-02
   5.8133318e-02
   1.6466036e-01
   7.5662802e-02
   1.0220491e-01
   7.9981473e-02
   1.5355009e-01
   1.3091835e-01
   7.1469835e-02
   7.5749998e-02
   1.2029854e-01
   1.8456780e-01
   1.3610351e-01
   9.6776035e-02
   1.3065707e-01
   2.0425898e-01
   2.2293279e-02
   1.5403102e-01
   6.9227400e-02
   1.4158345e-01
   2.1340150e-01
   1.4661066e-01
   5.4282268e-01
   1.1749141e-01
   1.3587153e-01
   2.3136408e-01
   1.5426001e-01
   1.2750753e-01
   3.4861543e-02
   4.9633481e-02
   5.7645361e-02
   1.8977260e-01
   3.0054570e-01
   1.6672689e-01
   1.7869592e-01
   5.9263459e-02
   3.9852690e-02
   2.0938994e-01
   1.0746449e-01
   4.9409234e-02
   7.2891648e-02
   8.8471083e-02
   2.0219332e-01
   1.9905326e-01
   2.9519475e-01
   1.0218954e-01
   4.0814717e-01
   6.3772764e-02
   1.0343947e-01
   1.9738786e-01
   1.2891497e-01
   4.5459634e-01
   1.6594405e-01
   4.9727751e-02
   3.6219405e-02
   1.9671537e-01
   1.1117207e-01
   1.9920069e-01
   9.6569868e-02
   1.6894109e-01
   2.6209264e-01
   8.1435676e-02
   1.1599229e-01
   6.3620379e-02
   1.1446937e-01
   9.6758133e-02
   1.7980507e-01
   1.3470123e-01
   9.7277125e-02
   2.3015521e-01
   1.1476563e-01
   8.1402184e-02
   1.4303369e-01
   6.6827394e-02
   2.0234843e-01
   1.2031998e-01
   1.2850683e-01
   2.2768495e-01
   9.2284969e-02
   1.9686960e-01
   9.7928916e-02
   1.0603392e-01
   5.3179296e-01
   1.1483465e-01
   6.6348254e-02
   1.0555423e-01
   2.1338621e-01
   8.9504865e-02
   6.0728011e-02
   3.6836509e-01
   9.3050630e-02
   8.0166037e-02
   7.9585781e-02
   9.5878108e-02
   3.2108712e-01
   1.4643223e-01
   1.7155103e-01
   1.9332002e-01
   1.2979378e-01
   1.0881344e-01
   2.1523180e-01
   1.4728691e-01
   5.7235901e-02
   9.7631220e-02
   1.0571401e-01
   3.8225992e-01
   4.0421214e-01
   3.3605590e-01
   7.5562440e-02
   2.1352148e-01
   8.1670510e-02
   5.3016250e-02
   1.3684761e-01
   1.2497655e-01
   7.1618495e-02
   1.2551918e-01
   2.1410328e-01
   2.3174486e-01
   1.1883210e-01
   8.8848068e-02
   1.9988823e-01
   8.3120573e-02
   1.3451721e-01
   1.2024611e-01
   7.2609631e-02
   7.7129528e-02
   9.9799642e-02
   4.7681616e-02
   8.1514630e-02
   1.0611037e-01
   1.8731449e-01
   8.7719824e-02
   1.3861635e-01
   7.5879717e-02
   8.7237327e-02
   1.3380662e-01
   7.7459136e-02
   1.4643578e-01
   1.2304601e-01
   1.1019744e-01
   9.6651212e-02
   9.8894168e-02
   8.0505455e-02
   4.5205986e-02
   3.3902499e-01
   1.7747973e-01
   1.4328984e-01
   1.6404886e-01
   2.0925211e-01
   7.2417390e-02
   4.3615958e-02
   1.1756045e-01
   1.3149542e-01
   4.3301054e-02
   6.9450414e-02
   8.5902232e-02
   1.6152992e-01
   1.4219406e-01
   2.1819374e-01
   1.0358690e-01
   1.0719563e-01
   1.0211428e-01
   2.7564103e-02
   7.3748379e-02
   1.3053598e-01
   2.2102960e-01
   3.8719300e-01
   7.7992881e-02
   2.0380712e-01
   1.2199429e-01
   1.9771830e-01
   1.4373872e-01
   3.7554735e-02
   1.3875440e-01
   1.2833775e-01
   1.1152342e-01
   1.4573518e-01
   7.6374304e-02
   1.3912712e-01
   1.3765959e-01
   1.8585168e-01
   1.7056836e-01
   1.2514938e-02
   6.4660862e-02
   2.9092043e-01
   6.7429416e-02
   1.5260115e-01
   3.8900720e-02
   1.1344363e-01
   2.3369897e-01
   1.6239992e-01
   1.2045024e-01
   1.7344704e-01
   1.6736020e-01
   8.0567106e-02
   9.1107787e-02
   8.2969048e-02
   1.1750500e-01
   2.1137969e-01
   1.8198961e-01
   5.2448530e-01
   2.5810713e-01
   1.0596945e-01
   3.0760674e-01
   1.3251866e-01
   1.1228069e-01


==> sim/band_64_16.txt <==
   1.1247798e-01
   4.2810119e-02
   7.6528735e-02
   4.8130382e-01
   2.7688224e-01
   1.2311592e-01
   7.7443633e-02
   1.4189651e-01
   2.3828910e-01
   8.6179409e-02
   1.5842157e-01
   6.3014872e-02
   6.6919408e-02
   9.9226837e-02
   1.8868641e-01
   3.6798307e-01
   6.9565255e-02
   1.5473123e-01
   1.1841704e-01
   4.7134343e-02
   1.9287884e-01
   1.1245536e-01
   7.8641098e-02
   2.4766574e-01
   1.3302347e-01
   1.1648772e-01
   1.8326020e-01
   1.0142086e+00
   3.1357325e-01
   2.5464600e-01
   1.9286705e-01
   7.8112862e-02
   8.5052055e-02
   1.2550951e-01
   1.1419665e-01
   1.0189188e-01
   6.4604816e-02
   4.3247497e-02
   9.1349506e-02
   2.9112839e-02
   7.4163069e-02
   6.0129828e-02
   2.0723870e-02
   7.7676326e-02
   6.8083069e-02
   1.9239547e-01
   1.2570479e-01
   1.0213688e-01
   1.4923137e-01
   1.8865596e-02
   1.0588734e-01
   2.3661899e-01
   1.0321712e+00
   1.0907638e-01
   1.0903974e-01
   3.0896812e-02
   7.9530879e-02
   1.1183062e+01
   1.5825774e-01
   5.8807741e-02
   1.1091096e-01
   1.4260335e-01
   5.7637375e-02
   1.4864403e-01
   5.9212200e-02
   7.5324798e-02
   3.4606586e+00
   1.2259992e-01
   1.8324540e-01
   3.0948006e-02
   1.1458958e-01
   8.3510189e-02
   1.3602049e-01
   1.1743678e-01
   8.3522846e-02
   1.4698150e-01
   8.9575161e-02
   3.8375304e-02
   7.8327265e-02
   1.4895053e-01
   1.0403425e-01
   7.2042236e-02
   1.0294195e-01
   1.2675716e-01
   1.2705834e-01
   1.2516054e-01
   1.5660379e-01
   8.7663820e-02
   2.4173258e-01
   1.8533983e-01
   1.0388535e-01
   2.1241127e-01
   7.0593370e-02
   4.5287324e-02
   1.3758762e-01
   6.1894430e-02
   1.1971892e-01
   3.1827781e-01
   1.3569866e-01
   8.0218350e-02
   9.0143370e-01
   1.2620874e-01
   1.6363653e-01
   7.1756402e-02
   9.0421440e-02
   5.2258773e+01
   9.2926221e-02
   4.3730412e-02
   6.8022491e-02
   3.3724164e-02
   4.4371906e-02
   1.0880640e-01
   1.7660557e-01
   1.5120465e-01
   1.1423289e-01
   1.5818286e-02
   1.4236256e-01
   1.5877931e-01
   4.7065926e-02
   3.7893639e-02
   3.2220499e-01
   2.4394623e-01
   2.8449278e-01
   5.3018376e+01
   6.3226401e-02
   5.0773055e-02
   2.2827606e-01
   1.3878316e-01
   6.8967944e-01
   1.2303271e-01
   9.6624868e-02
   1.0324715e-01
   1.1977222e-01
   1.1273119e-01
   9.6700460e-02
   6.1187608e-01
   5.0551165e+01
   1.6871898e-01
   1.7731615e-01
   1.1664776e-01
   1.3204979e-01
   4.5563777e-02
   7.4530482e-02
   6.8965046e-02
   1.0245820e-01
   1.7690686e-01
   1.7296427e-01
   3.0976464e-01
   1.2903698e-01
   3.5626364e-02
   2.6256194e-01
   2.2856889e-01
   1.0522243e+00
   1.7236403e-01
   5.3523350e-02
   1.6081963e-01
   1.5330236e-01
   1.3404127e-01
   7.9787499e-02
   7.4580081e-02
   1.6490935e-01
   1.9766397e-01
   1.8501285e-01
   1.6664001e-01
   1.3800009e-01
   1.0465399e-01
   8.9061521e-02
   7.0777933e-02
   2.1395243e-01
   3.4652902e+01
   6.9631648e-02
   1.3816303e-01
   1.9059146e-01
   9.2543749e-02
   1.6973238e-01
   2.5051753e-01
   5.6114597e-02
   1.4199801e-01
   1.1082764e+00
   2.1887713e-01
   9.2857821e-02
   6.9137251e-02
   1.7927569e-01
   1.5863517e-01
   1.0584492e-01
   7.0097652e-02
   1.7928027e-01
   8.6161849e-02
   1.1215756e-01
   1.5058549e-01
   8.0819705e-02
   1.0938106e-01
   2.9588979e-01
   1.2760342e-01
   1.2404529e-01
   1.5314447e-01
   2.3097897e-01
   1.6261825e-01
   2.2298974e-01
   7.9745330e-02
   7.2997205e-02
   5.4464133e-02
   9.0944169e-02
   1.6822391e-01
   1.1865538e-01
   1.6050516e-01
   1.8851610e-01
   5.6262339e-02
   1.1024237e+00
   1.2191425e-01
   1.5689707e-01
   9.8759016e-02
   9.2890888e-02
   1.3191641e-01
   1.4879223e-01
   9.4370492e-02
   1.0779835e-01
   1.2202618e+00
   2.6637422e-01
   2.7314268e-01
   1.5294544e-01
   6.8781735e-02
   9.8186545e-02
   1.8241682e-01
   2.9847665e-01
   8.8263825e-02
   1.2978285e-01
   1.7913718e-01
   7.0780194e-02
   4.8705773e+01
   3.6221172e-01
   2.3513648e-01
   6.0775264e-02
   1.4867787e-01
   2.8438271e-02
   2.3699277e-01
   5.4660238e-02
   9.1181786e-02
   1.3825121e-01
   2.6655972e-01
   7.9270241e-02
   1.1651346e-01
   3.4562112e-02
   1.1813266e-01
   1.0256285e-01
   1.3131980e-01
   8.6290599e-02
   3.8742439e-02
   1.2010325e-01
   5.6718349e-02
   1.0766605e+00
   3.7022181e-01
   2.8984285e-01
   8.1941082e-02
   9.2911373e-02
   1.7665853e-01
   1.1651356e+00
   2.0164371e-01
   7.8939572e-02
   1.2849370e-01
   8.5860223e-02
   2.0939516e-01
   2.7802711e-01
   1.9231354e-01
   2.2845173e-01
   1.0065497e-01
   1.0123247e-01
   1.0222195e-01
   1.2483075e-01
   1.0023586e-01
   7.8367570e-02
   2.0840255e-01
   4.0976610e-02
   1.1918405e-01
   6.9427180e-02
   9.3807571e-02
   1.3141124e-01
   3.4455835e-02
   1.2830750e-01
   1.5919587e-01
   1.2952277e-01
   2.3243516e-01
   2.7877307e-01
   1.1418905e+00
   5.3642694e-02
   3.6924554e-02
   6.1678939e-02
   3.9485494e-01
   2.1135783e-01
   3.3262773e-02
   9.0179736e-02
   1.2564376e-01
   6.9606908e-02
   1.1664523e-01
   1.7068056e-01
   1.0160254e-01
   1.3767397e-01
   4.2747717e+01
   5.9951424e-01
   6.5658136e-01
   8.2008466e-02
   9.2067538e-01
   5.4897528e-02
   1.8280044e-01
   3.9965494e-01
   5.4514266e-01
   1.9601921e-01
   8.2466279e-02
   1.3954604e-01
   1.1027079e-01
   9.2996781e-02
   4.0861055e-01
   1.2620926e-01
   2.0220129e-01
   8.7112248e-02
   8.8393085e-01
   1.6263085e-01
   6.7377676e-02
   3.0800732e-01
   1.6575029e-01
   1.2097274e-01
   1.6173051e-01
   6.3246077e-02
   1.2673934e-01
   6.3404395e-02
   8.5525262e-02
   7.2799691e-02
   1.1320998e-01
   8.6430399e-02
   7.0450192e-02
   1.6312280e-01
   6.1817935e-02
   1.5689826e-01
   5.7453606e-02
   1.5411354e-01
   1.8080423e-01
   1.6745506e+01
   8.8568815e-02
   4.3118322e-02
   1.0752021e-02
   2.7701846e-01
   6.1066433e-02
   1.6982609e-01
   1.6828307e-01
   7.9408231e-02
   9.1262180e-01
   4.0675800e+00
   1.1483940e-01
   1.3275845e-01
   7.0403367e-02
   1.7283009e-01
   5.7069244e-02
   1.0266317e+00
   6.9816378e-02
   8.5832703e-02
   1.6486814e-01
   2.2691847e-01
   1.3027756e+00
   7.8777818e-02
   2.7258057e-01
   2.9026917e-02
   2.6028994e-01
   1.3779165e-01
   7.9872663e-02
   7.3988302e-02
   1.1029360e-01
   1.1212506e+00
   1.7520800e-01
   8.9316602e-02
   8.7296697e-02
   6.4950206e-02
   1.0177048e-01
   3.0019936e-02
   9.1528996e-02
   1.5074469e-01
   2.9179093e-02
   3.7438949e-01
   9.7574731e-02
   5.1478601e-02
   1.2932700e-01
   7.6640267e-01
   1.7079233e-01
   4.9022671e-02
   8.6692759e-02
   1.9911555e-01
   3.2107741e-01
   1.3236201e-01
   5.0256513e+00
   9.5635122e-02
   7.0687698e-02
   3.2062564e-01
   1.7175648e-01
   1.5803522e-01
   9.6545154e-02
   5.7737432e-02
   9.1745395e-02
   3.2164131e-02
   1.4448816e-01
   4.2030481e-02
   1.4874414e-01
   1.0403424e-01
   1.6230542e-01
   7.5667712e-02
   3.4910177e-02
   9.9169285e-02
   1.3798048e-01
   5.3645026e-02
   7.5058876e-02
   2.7021660e-02
   8.3543503e-02
   1.5267360e-01
   1.1153925e-01
   9.1134558e-02
   1.5499627e-01
   8.9259811e-02
   1.0713480e-01
   1.9549686e-01
   1.3633388e-01
   9.5351871e-02
   1.2765418e-01
   1.4589291e-01
   7.3828466e-02
   1.1210539e-01
   9.6561124e-02
   2.2795284e-02
   1.8488953e-01
   2.4159106e-01
   3.0261844e-02
   9.0465265e-02
   7.2381067e-02
   5.6925970e-02
   3.9906413e-02
   1.9519761e-01
   1.1310735e-01
   2.4015862e-01
   6.6912629e-02
   1.6454043e-01
   4.8062363e-02
   1.3045823e+00
   1.6910212e-01
   8.2388274e-01
   3.4434739e-01
   1.1371227e-01
   3.4288086e-02
   5.8370113e+01
   4.6844496e-02
   1.3505351e-01
   1.1253310e-01
   5.4443882e-02
   1.2971635e-01
   5.8960076e-02
   1.2264005e-01
   7.3423025e-02
   7.9376059e-02
   1.6789581e-01
   1.3096626e-01
   6.6047546e-02
   2.2147899e-01
   1.7706128e-01
   1.1107316e-01
   2.6351858e-01
   7.8448946e-02
   2.0892864e-01
   5.2514154e-02
   2.0090748e-01
   1.7607785e-01
   2.1137112e-01
   1.0707664e-01
   1.1486612e-01
   1.3581436e-01
   8.1592198e-02
   1.4090800e-01
   8.6356844e-01
   7.8255367e-02
   2.9290941e-02
   1.2687927e-01
   1.2439807e-01
   5.1696802e-02
   3.0731197e-01
   2.2443103e-01
   1.7235602e-01
   1.5232854e-01
   1.9390025e-01
   1.1087021e+00
   8.7508351e-02
   3.1817524e-02
   9.1867296e-02
   2.2566265e-01
   2.5302963e-02
   1.7272306e-01
   2.2811194e-01
   3.7632332e-02
   1.0737951e-01
   1.5742488e-01
   9.9161430e-02
   6.3390248e-02
   7.9134909e-02
   1.9415891e-01
   1.0001515e-01
   1.8216783e-01


==> sim/band_96_14.txt <==
   1.5251468e-01
   1.0494266e-01
   1.4961943e-01
   3.6051691e-01
   2.5228351e-01
   6.0117795e-02
   1.5435829e-01
   1.9667545e-01
   2.9071081e-01
   2.4214479e-01
   2.3439061e-01
   1.0550627e-01
   5.8140170e-02
   1.6912959e-01
   1.6426638e-01
   8.4630586e-03
   2.0149570e-01
   2.1968979e-01
   2.2462440e-01
   1.4796263e-01
   1.9990148e-01
   4.7006513e-01
   5.3227508e-02
   2.2642351e-01
   2.0179389e-01
   3.0402000e-01
   1.6664255e-01
   1.3441871e+00
   1.3861783e-01
   1.1772197e-01
   2.4125946e-01
   3.6880321e-01
   1.5616530e-01
   1.1829017e-01
   2.1770192e-01
   3.5097926e-01
   9.6998064e-02
   9.3822277e-01
   1.5609310e-01
   6.0939222e-02
   2.1171199e-01
   2.6832687e-01
   1.7470477e-01
   1.5665764e-01
   1.6113742e-01
   1.4082323e-01
   1.2994980e+00
   6.4182322e-02
   2.2872965e-01
   1.1159984e-01
   3.4010268e-01
   1.4301567e-01
   3.7272770e-01
   2.0549160e-01
   1.9652511e-01
   1.7972036e-01
   3.4318741e-02
   2.0481887e-01
   6.2072543e+00
   2.7819293e-01
   2.7698064e-01
   2.4586977e-01
   3.5586060e-01
   2.5374777e-01
   1.3123817e-01
   3.2705545e-01
   2.0894969e-01
   1.7536009e-01
   2.0753231e-01
   5.8800195e-02
   2.2167835e-01
   1.4849581e-01
   1.7961086e-02
   1.2957034e-01
   3.2792367e-01
   1.9195878e-01
   1.8413581e-01
   3.1369090e-01
   5.6084380e+01
   2.9431585e-01
   1.9894109e-01
   1.9225893e-01
   2.0990903e-01
   5.4471969e-02
   1.7637253e-01
   2.9426670e-01
   2.6978377e-01
   1.9537768e-01
   1.8948621e-01
   1.0771713e-01
   2.4825834e-01
   2.1597989e-01
   2.1634659e-01
   2.3481340e-01
   2.8081450e-01
   3.5414895e-01
   1.2397612e-01
   3.8233073e-02
   2.1226687e-01
   3.7995100e-01
   2.0063563e-01
   2.0003019e-01
   2.4112034e-01
   2.8690112e+01
   2.4873414e-01
   2.6335036e-01
   1.3048136e-01
   1.3467713e-01
   1.4670960e-01
   2.5368890e-01
   2.1156736e-01
   4.1698116e-01
   1.2433488e+00
   3.4352045e-01
   1.5714529e-01
   1.5915583e-01
   2.8694490e-01
   2.3223711e-01
   2.4249989e-01
   9.4319614e-02
   5.5700322e-01
   8.3567950e+00
   2.1403532e-01
   2.0668673e-01
   1.5741522e-01
   2.7730016e-01
   4.6150743e-02
   2.4954101e-01
   1.1379010e-01
   1.1135171e-01
   2.1853455e-01
   1.5771973e-01
   1.5945055e-01
   2.7100718e+01
   8.1815346e-02
   1.8163914e-01
   3.0318857e-01
   7.5207458e-02
   2.6662605e-01
   2.2168103e-01
   1.0356825e-01
   1.7661658e-01
   2.6874391e-01
   1.1699531e-01
   1.9011889e-01
   3.9915660e-01
   1.6955631e+00
   1.7256300e-01
   2.6197030e+00
   1.4912470e-01
   8.0006804e-02
   1.7625242e-01
   2.6175041e-01
   1.9438533e-01
   1.9988036e-01
   2.2262500e-01
   6.9588558e-01
   1.2033817e-01
   3.0720557e-01
   1.8625926e-01
   1.4074073e-01
   3.5138161e-01
   1.0595020e-01
   2.1258346e-01
   1.2509206e+00
   1.3209532e+01
   2.3164411e-01
   2.0143723e-01
   2.3304885e-01
   1.2695747e-01
   2.2813034e-01
   7.3078145e-02
   3.8068259e-01
   1.6356440e-01
   2.0494556e-01
   2.2326018e-01
   1.8230215e-01
   2.3106231e-01
   1.4681670e-01
   8.4443306e-02
   2.8312437e-01
   3.0960861e-01
   1.3012839e-01
   2.3773772e-01
   5.9490680e-02
   3.0610771e-02
   1.3715141e+01
   3.2592523e-01
   4.9243060e-02
   2.5275113e-01
   1.9452711e-01
   3.7810421e-01
   8.6464077e-02
   2.7414735e-01
   1.4058034e-01
   1.3747334e-01
   3.4615716e-01
   2.2044602e-01
   3.3608669e-01
   2.5960269e-01
   5.9758102e-02
   4.7190438e-01
   3.5537988e-01
   5.9858872e-01
   1.7956712e-01
   2.9475351e-01
   2.3924231e-01
   9.2154312e-02
   2.7511912e-01
   8.1894525e-02
   3.5029971e-01
   2.5093058e-01
   1.0740413e-01
   2.5369466e-01
   1.0502054e-01
   1.8527242e-01
   2.3803037e-01
   5.7355172e-02
   7.7354531e-02
   1.7966033e-01
   2.0928067e-01
   1.3052714e-01
   3.8926760e-01
   9.3885792e-02
   3.4066310e-01
   4.7386363e-01
   2.0240473e-01
   5.8273110e+01
   8.4307318e-02
   1.5500904e-01
   2.0741214e-01
   1.0941824e-01
   1.1605161e-01
   9.5240988e-02
   2.5953385e-01
   1.9794791e-01
   1.8995640e-01
   2.4124437e-01
   2.5370038e-01
   1.4120501e-01
   5.3376653e-01
   2.3954394e-01
   3.0817581e-01
   1.5103774e-01
   5.6806498e-01
   2.8955751e-01
   2.0453371e-01
   4.0608681e-01
   1.4790584e-01
   3.2489233e-01
   4.7428091e-02
   1.8953417e-01
   1.9599202e-01
   1.6383601e-01
   2.3616349e-01
   9.4600861e-01
   1.4243489e-01
   2.6586259e-01
   2.5815353e-01
   6.0226420e-02
   2.4709464e-01
   9.7465543e-01
   1.5430766e-01
   1.0273867e-01
   1.3962104e-01
   7.7924840e-01
   1.3780359e-01
   1.3988072e-01
   1.1228442e-01
   3.4223829e-01
   1.2990397e-01
   2.0056365e-01
   4.6166369e+01
   1.0489609e-01
   1.8807074e-01
   3.0037111e-01
   4.0332431e-01
   1.4544851e-01
   3.7078066e-01
   1.7750103e-01
   2.1155536e-01
   1.9278878e+01
   1.3853615e-01
   1.6069981e-01
   9.8179404e-02
   1.1883022e-01
   1.3964727e-01
   1.3116272e-01
   2.4881784e-01
   7.8122329e-02
   1.5962529e-01
   1.2682348e-01
   2.6657961e-02
   2.1394390e-01
   5.9049645e+01
   2.0927385e-01
   6.5042187e-02
   5.9538627e-02
   1.6254372e-01
   1.2510635e-01
   1.6246717e-01
   2.8623413e+01
   5.4062229e-01
   1.3923930e-01
   2.3649239e-01
   3.5736839e-01
   2.1013617e-01
   2.4738393e-01
   1.7514532e-01
   8.4854873e-02
   9.3832385e-02
   1.4187744e-01
   1.3829894e-01
   2.7615983e-01
   1.6038171e-01
   2.6920122e-01
   1.5180856e-01
   5.5856975e-02
   2.8508140e-01
   1.6220507e-01
   4.4442362e-01
   1.6196895e-01
   4.5180425e-01
   2.6820579e-01
   5.7484150e-02
   1.2929485e-01
   9.3540803e-02
   1.7803292e-01
   7.4086919e-02
   8.4939922e-02
   1.6316066e-01
   1.6337199e-01
   1.3641537e-01
   1.5515712e-01
   3.9823934e-01
   8.0054493e-02
   2.6971591e-01
   3.2548398e-01
   2.4820596e-01
   1.9281426e-01
   1.5955025e-01
   1.5004099e-01
   5.1337144e-02
   2.3639378e-01
   1.2399388e-01
   4.5003996e-02
   5.2635190e-01
   1.1457159e-01
   8.2246158e-02
   2.6936426e-01
   9.6413693e-02
   1.4769265e-01
   1.0700455e-01
   2.7337669e-02
   8.3631275e-02
   7.5353144e-02
   1.5925455e-01
   3.5973234e-01
   2.2095398e-01
   2.4732911e-01
   4.4738867e-02
   1.9544963e-01
   2.7649333e-01
   2.7002395e-01
   3.5815742e-01
   1.4032106e-01
   2.0111808e-01
   5.5710991e-01
   3.3636616e-01
   2.4666885e-01
   3.1241705e-01
   3.5555846e-01
   2.9681961e-01
   1.6296011e-01
   2.5417008e-01
   4.7107147e+01
   1.8631765e-01
   1.7697145e-01
   3.9624743e-02
   1.0297065e-01
   1.1790131e-01
   2.0445024e-01
   7.3324858e-02
   2.2519040e-01
   1.6115411e-01
   4.7534080e-01
   3.4227864e-01
   3.6652600e-01
   6.0120028e-02
   2.4109631e-01
   1.6106548e-01
   1.3266256e+00
   1.9222471e-01
   2.2459736e-01
   1.9792194e-01
   6.3709894e-02
   2.5637451e-01
   6.2835938e+00
   1.2958176e-01
   2.0386096e-01
   2.0834397e-01
   3.8244229e-02
   6.9180985e-01
   7.0503902e-02
   2.0232456e-01
   6.1508785e+01
   7.0330428e-02
   2.0171477e-01
   5.7986561e+01
   1.8927792e-01
   2.5768880e-01
   1.0555179e-01
   4.4832884e-01
   5.4134462e-01
   2.4429051e-01
   6.1328670e-01
   1.4560192e-01
   4.0210986e-01
   1.0247803e-01
   2.7928493e-01
   1.2806998e-01
   2.4659645e-01
   2.2293621e-01
   4.8961980e-02
   2.0082870e-01
   1.8418410e-01
   3.1080879e-01
   2.5153436e-01
   5.3372828e-02
   8.8138958e-01
   1.1034695e-01
   1.5032135e-01
   4.1579643e-01
   1.5276315e-01
   3.4668073e-01
   2.3587929e-01
   4.2816054e-01
   4.0708767e-01
   1.8333144e-01
   9.6322075e-02
   1.6510816e-01
   1.3422586e-01
   1.6224459e-01
   1.3709526e-01
   2.4483948e-01
   4.4970886e-01
   3.3159212e-01
   2.3323355e-01
   2.7383008e-01
   1.2148860e-01
   2.0791276e-01
   1.3189707e-01
   4.3751470e+01
   1.8713859e-01
   1.0843047e-01
   2.8997740e+01
   1.2377603e-01
   2.3164499e-01
   1.2014254e-01
   3.6589910e-01
   2.5411201e-01
   3.3744780e+01
   1.3872854e-01
   4.4989868e-01
   9.4920321e-02
   6.4508148e-02
   1.2250519e-01
   3.5223052e+01
   1.1055752e-01
   3.0510921e-01
   2.5367218e-01
   1.7397875e-01
   9.0393467e-02
   2.3249589e-01
   2.2118019e-01
   2.9473543e-01
   8.6925443e-01
   1.2170872e-01
   5.9354344e+01
   3.9106387e+01
   2.6894603e-01
   1.6881412e-01
   6.6081314e-02
   2.2410712e-01
   2.6380864e-01
   3.1442019e-01
   8.0650043e+00
   1.9806361e-01
   1.9821068e-01
   6.5785995e-01
   1.1433504e-01
   2.6677907e-02
   1.6323819e-01
   1.6589948e-01
   1.0788259e-01
   1.2634820e-01
   1.9844922e+00
   3.8002625e-01
   1.7230344e-01
   3.8555546e-01


==> sim/s2xcor_32_150.txt <==
   6.6825084e-01
   7.3390880e-01
   4.7478341e-01
   1.7540062e+00
   1.2715601e+00
   1.6302260e+00
   1.2989563e+00
   1.5506268e+00
   1.3251667e+00
   1.6610164e+00
   1.7715072e+00
   9.8667711e-01
   7.2313251e-01
   1.0117932e+00
   1.2646870e+00
   1.4278275e+00
   1.2784711e+00
   1.4154367e+00
   8.7326726e-01
   9.3147513e-01
   8.8098151e-01
   6.5969451e-01
   3.2145291e-01
   1.4855310e+00
   3.0391625e+00
   1.1445448e+00
   7.4174700e-01
   1.0892055e+00
   8.2496756e-01
   6.1931199e-01
   1.3521425e+00
   9.8180246e-01
   3.8176730e-01
   1.1178216e+00
   9.4615333e-01
   1.6800134e+00
   8.1233012e-01
   2.2327904e+00
   6.7651582e-01
   1.5301230e+00
   2.0015637e+00
   8.2034101e-01
   1.4968809e+00
   7.8911275e-01
   8.9809285e-01
   1.4839743e+00
   8.9022136e-01
   7.6155118e-01
   9.5800328e-01
   5.9066396e-01
   3.0804033e-01
   1.1895553e+00
   1.2656145e+00
   9.3149106e-01
   1.0151352e+00
   8.5504852e-01
   9.1682384e-01
   5.1437004e-01
   1.1875977e+00
   5.2756661e-01
   8.8835382e-01
   6.2155601e-01
   5.2241839e-01
   1.8037486e+00
   2.1693428e+00
   1.1876262e+00
   4.6096612e-01
   1.2190956e+00
   1.1157536e+00
   8.1903243e-01
   1.6586030e+00
   1.6545648e+00
   9.3296237e-01
   1.8894358e+00
   7.4625753e-01
   7.7327408e-01
   7.9592343e-01
   9.3567011e-01
   1.5509410e+00
   1.0762479e+00
   9.8531231e-01
   6.4866575e-01
   1.5486245e+00
   8.4244683e-01
   1.3793790e+00
   6.5131436e-01
   2.0665876e+00
   8.7266804e-01
   5.5295079e-01
   1.3671654e+00
   9.3985392e-01
   1.1002784e+00
   7.2850041e-01
   2.1542065e+00
   7.1660840e-01
   7.8274540e-01
   1.7298635e+00
   8.1729084e-01
   4.6049649e-01
   7.0737830e-01
   1.1489843e+00
   9.2142301e-01
   1.5561909e+00
   1.2070412e+00
   1.3784789e+00
   9.1506599e-01
   1.0392072e+00
   2.0458934e-01
   2.1810675e+00
   4.9183126e-01
   1.5009372e+00
   1.4897969e+00
   8.4307191e-01
   7.2524998e-01
   1.1383472e+00
   5.1298350e-01
   6.1461696e-01
   1.1715929e+00
   4.5155819e-01
   1.4076093e+00
   1.3021563e+00
   1.4848986e+00
   7.9495352e-01
   1.4934255e+00
   1.4235498e+00
   8.0830938e-01
   1.3252807e+00
   1.0158773e+00
   1.2188257e+00
   1.8777118e+00
   1.1258221e+00
   8.1805287e-01
   2.1950690e+00
   1.2994845e+00
   9.8084679e-01
   3.0925922e+00
   1.3385252e+00
   8.4262293e-01
   4.8224198e-01
   9.1036293e-01
   1.7337762e+00
   1.0890287e+00
   1.4985352e+00
   2.4953811e+00
   1.4223366e+00
   1.1815866e+00
   2.5223544e+00
   1.4562083e+00
   1.2057915e+00
   8.4948762e-01
   1.2424214e+00
   1.2397840e+00
   4.1404853e-01
   1.1757773e+00
   1.2363343e+00
   1.2816731e+00
   1.3964319e+00
   1.3585209e+00
   8.4424086e-01
   1.1019899e+00
   1.7206843e+00
   8.0110024e-01
   1.6846228e+00
   5.0655740e-01
   1.5751265e+00
   1.6492188e+00
   6.7535577e-01
   1.2946740e+00
   6.3325301e-01
   1.3183170e+00
   6.0683319e-01
   1.0889302e+00
   7.8458848e-01
   8.7828950e-01
   1.3379572e+00
   2.1018640e+00
   1.0346084e+00
   1.0152287e+00
   1.7667999e+00
   6.2964596e-01
   1.8315111e+00
   7.8140295e-01
   6.0148362e-01
   2.8920955e+00
   9.4930460e-01
   1.5781414e+00
   7.1100115e-01
   1.2545392e+00
   6.6308419e-01
   4.7501748e-01
   1.9817977e+00
   6.0343151e-01
   2.1621067e+00
   3.8315907e-01
   2.3696872e-01
   8.6698743e-01
   6.7079827e-01
   1.2220139e+00
   1.2052810e+00
   7.3607260e-01
   5.7240035e-01
   5.5655455e-01
   2.3045659e+00
   9.6192513e-01
   4.8192815e-01
   6.9814150e-01
   9.0258249e-01
   6.6310347e-01
   1.0989348e+00
   1.1215443e+00
   6.6706222e-01
   1.5298898e+00
   1.0141418e+00
   1.8971773e+00
   9.3580871e-01
   1.6261252e+00
   1.5196934e+00
   6.8813262e-01
   9.3878024e-01
   2.5255944e+00
   1.8423181e+00
   9.3094807e-01
   1.6688241e+00
   8.9150755e-01
   1.0533027e+00
   5.9329838e-01
   1.9153458e+00
   1.6680091e+00
   1.5485810e+00
   4.7505897e-01
   1.8326409e+00
   3.7654385e-01
   9.9357498e-01
   8.4813255e-01
   1.1205845e+00
   8.9598938e-01
   1.7462801e+00
   2.6935372e+00
   7.5120913e-01
   5.9857105e-01
   3.1625918e-01
   7.7573267e-01
   9.5718374e-01
   1.1314781e+00
   1.2897737e+00
   9.8888576e-01
   5.6501120e-01
   8.5859557e-01
   1.2842594e+00
   2.2007016e+00
   4.2246499e-01
   1.4322165e+00
   1.7300816e+00
   1.1899757e+00
   1.4969644e+00
   3.3897655e-01
   8.6083877e-01
   1.8671833e+00
   5.3818881e-01
   5.2396095e-01
   2.4189132e+00
   1.2736987e+00
   1.0166982e+00
   1.6187372e+00
   1.2540413e+00
   1.2105773e+00
   2.0845372e+00
   1.1891267e+00
   1.9364638e+00
   1.4154077e+00
   4.8083453e-01
   1.3764830e+00
   6.9088288e-01
   1.6893335e+00
   7.9238470e-01
   7.2532828e-01
   5.9342630e-01
   1.5603950e+00
   1.5930247e+00
   7.4818489e-01
   1.7796253e+00
   4.9330237e-01
   9.0073993e-01
   1.0265414e+00
   1.9477763e+00
   1.0519900e+00
   6.7601486e-01
   1.3117769e+00
   1.5113666e+00
   1.2303494e+00
   6.1079817e-01
   1.3884139e+00
   1.9977465e+00
   1.2683931e+00
   8.3319572e-01
   8.9083375e-01
   1.3216110e+00
   7.4776760e-01
   1.2697827e+00
   1.1929539e+00
   4.9177148e-01
   1.3356603e+00
   1.2144304e+00
   1.3151835e+00
   8.4183148e-01
   2.7165342e+00
   2.2757090e+00
   1.8342000e+00
   6.1447220e-01
   9.7721453e-01
   1.9344424e+00
   1.2370435e+00
   1.3369625e+00
   1.0238871e+00
   9.5438909e-01
   6.1392786e-01
   2.9326999e-01
   5.9453463e-01
   6.3156140e-01
   7.7251074e-01
   1.2219445e+00
   1.1603843e+00
   7.3269179e-01
   1.5526939e+00
   3.6968987e-01
   5.7146636e-01
   1.6398087e+00
   1.2146657e+00
   1.9049750e+00
   1.8254427e+00
   1.2154620e+00
   1.5869606e+00
   1.6001893e+00
   7.3183910e-01
   9.6371291e-01
   1.3015698e+00
   7.3346084e-01
   1.0000095e+00
   1.1921223e+00
   1.3980027e+00
   2.0902883e+00
   1.1136187e+00
   9.3715777e-01
   1.0177842e+00
   1.4080746e+00
   1.1856331e+00
   1.2568628e-01
   8.8965782e-01
   1.3847046e+00
   1.5893459e+00
   5.6526818e-01
   1.3871344e+00
   8.4952707e-01
   1.0179424e+00
   6.2416530e-01
   1.3763259e+00
   1.3486603e+00
   8.2654473e-01
   1.5126826e+00
   7.6287543e-01
   9.0170469e-01
   4.6872569e-01
   9.0659271e-01
   7.7502074e-01
   1.4407165e+00
   1.4952394e+00
   5.8444294e-01
   1.4306303e+00
   5.5594411e-01
   1.0938218e+00
   9.4207466e-01
   2.0064225e+00
   6.8668537e-01
   2.5078562e+00
   7.2513863e-01
   6.6090071e-01
   7.6683175e-01
   1.6028443e+00
   2.2373431e+00
   7.8057333e-01
   6.7741557e-01
   6.6720880e-01
   1.3405240e+00
   1.1435009e+00
   1.2884202e+00
   1.0914567e+00
   1.1455219e+00
   1.1773446e+00
   7.6092297e-01
   1.0483820e+00
   9.7125601e-01
   8.1881464e-01
   7.5864499e-01
   1.4403320e+00
   6.5100949e-01
   1.0409828e+00
   2.0485719e-01
   6.3117665e-01
   1.5696246e+00
   2.1366034e+00
   9.1098953e-01
   1.1948439e+00
   1.4786859e+00
   1.9419318e+00
   6.4908599e-01
   9.7209865e-01
   8.9851870e-01
   1.9183822e+00
   1.5713832e+00
   1.3980338e+00
   1.2773394e+00
   2.4771119e+00
   7.6375235e-01
   1.4586131e+00
   9.6708087e-01
   2.5433588e+00
   8.1526923e-01
   2.2256488e+00
   1.6153271e+00
   6.8496678e-01
   9.9773717e-01
   8.6525938e-01
   9.7136145e-01
   1.0174512e+00
   1.2950287e+00
   2.6453522e+00
   1.0118537e+00
   1.2994091e+00
   9.8339499e-01
   7.1625576e-01
   1.1345238e+00
   8.1246767e-01
   6.6000647e-01
   1.1648995e+00
   9.8194335e-01
   6.5960006e-01
   1.3699379e+00
   1.5846401e+00
   5.9824012e-01
   5.2702413e-01
   1.5332527e+00
   1.4351086e+00
   1.8484937e+00
   1.2126842e+00
   2.5967627e-01
   7.4648810e-01
   1.0632959e+00
   9.4673888e-01
   1.0044174e+00
   6.3906121e-01
   2.1475097e+00
   1.1297236e+00
   1.3963126e+00
   8.9956686e-01
   1.1346991e+00
   1.0108200e+00
   6.3934521e-01
   1.3551686e+00
   1.2191251e+00
   1.1362915e+00
   1.0517913e+00
   1.4244645e+00
   2.4501083e+00
   2.7600120e-01
   1.4049884e+00
   1.0153729e+00
   5.5343825e-01
   1.3174568e+00
   8.8054683e-01
   5.4845498e-01
   6.2020573e-01
   6.3208270e-01
   7.9347094e-01
   1.4864806e+00
   1.4157104e+00
   8.6349604e-01
   1.0988571e+00
   8.2082764e-01
   5.9203879e-01
   2.0745744e+00
   9.8789683e-01
   6.7959254e-01
   2.2966019e+00
   3.8223329e-01
   8.6798090e-01
   6.6645724e-01
   6.0358163e-01
   9.5744803e-01
   1.3152089e+00
   1.0240694e+00
   5.4265243e-01
   1.6236166e+00
   1.3296507e+00
   1.3916725e+00
   1.7993095e+00
   6.3873213e-01
   1.3181225e+00
   8.2488278e-01
   1.2136211e+00
   1.4611146e+00


==> sim/s2xcor_32_75.txt <==
   7.5923885e-01
   4.0964884e-01
   1.2111334e+00
   9.9111598e-01
   4.4217911e-01
   5.3235683e-02
   1.7602525e+00
   1.5418089e+00
   9.1382050e-01
   5.2211061e-01
   8.9202417e-01
   1.6609382e+00
   5.5635173e-01
   1.0555999e+00
   4.0475606e-01
   1.5918671e+00
   9.5257608e-01
   1.6919922e+00
   3.1702698e+00
   8.2384751e-01
   3.1751765e-01
   1.1654028e+00
   1.1172166e+00
   8.5579010e-01
   3.5113673e-01
   7.3770125e-01
   9.9904692e-01
   1.2658580e+00
   2.5964519e+00
   1.4030299e+00
   1.0092811e+00
   8.3724177e-01
   1.3325240e+00
   2.3778648e-01
   1.0902612e+00
   4.6979291e-01
   1.3339914e-01
   7.7466583e-01
   8.4021167e-01
   9.3504708e-01
   6.4242682e-01
   2.0921575e-01
   5.3523868e-01
   4.8056223e-01
   4.2291195e-01
   4.6897744e-01
   1.0188950e+00
   6.3165965e-01
   1.1062478e+00
   4.0807812e-01
   2.6394217e+00
   9.4234721e-01
   3.8002287e-01
   8.7015669e-01
   2.1983302e-01
   8.0431782e-01
   1.6360793e+00
   6.4931161e-01
   6.0303483e-01
   1.2871528e+00
   2.8448510e+00
   9.6319529e-01
   3.9205225e-01
   9.9383186e-01
   4.2805119e-01
   5.0613599e-01
   9.5511225e-01
   7.3642698e-01
   6.5232722e-01
   7.0383764e-01
   6.4173028e-01
   7.2957423e-01
   7.6372528e-01
   1.2902969e+00
   1.0831316e+00
   1.0334522e+00
   5.6312156e-01
   4.8081784e-01
   9.5607252e-01
   8.3473717e-01
   1.8772746e+00
   9.3951384e-01
   8.1295826e-01
   6.0161737e-01
   1.3305867e+00
   5.1598690e-01
   6.8861278e-01
   1.5113399e-01
   3.5076041e-01
   9.9375413e-01
   9.2273504e-01
   3.4143330e-01
   4.1813903e-01
   2.4489835e+00
   4.1183161e-01
   1.0496042e+00
   4.6322392e-01
   2.5279652e-01
   9.1534201e-01
   1.7319904e+00
   1.2817763e+00
   5.5182180e-01
   8.3700534e-01
   5.2196688e-01
   2.6011133e-01
   8.3917810e-01
   5.8118268e-01
   5.7698757e-01
   7.1033496e-01
   1.0761243e+00
   1.9840988e+00
   6.3773534e-01
   9.2973813e-01
   2.1330767e+00
   1.1512827e+00
   1.1602752e+00
   1.5826789e+00
   2.0200611e+00
   1.6354978e+00
   5.0854033e-01
   7.7640757e-01
   7.4987926e-01
   9.3355993e-01
   1.1169358e+00
   5.8644378e-01
   5.9733553e-01
   6.0599062e-01
   1.2601380e+00
   1.5776447e+00
   5.6063980e-01
   8.6831886e-01
   8.7536388e-01
   6.1428608e-01
   1.0738675e+00
   3.3221684e-01
   1.0216047e+00
   1.3115719e+00
   4.1597648e-01
   8.3588090e-01
   6.3300714e-01
   6.1807715e-01
   9.3112516e-01
   5.2840338e-01
   4.7362602e-01
   5.2702060e-01
   8.2874372e-01
   8.0006587e-01
   5.3674199e-01
   8.3312768e-01
   5.8473189e-01
   4.8578367e-01
   6.4963949e-01
   1.0462748e+00
   1.1735434e+00
   1.1195262e+00
   6.7061075e-01
   4.7539232e-01
   6.4613146e-01
   6.1776599e-01
   4.6297807e-01
   1.3016632e+00
   1.4743030e+00
   1.7494009e+00
   6.0476399e-01
   1.3876072e+00
   6.3242605e-01
   1.2085257e+00
   6.5289228e-01
   8.2724937e-01
   8.9487654e-01
   4.2514692e-01
   6.6093270e-01
   9.2853992e-01
   9.1912024e-01
   5.8687764e-01
   1.0386828e+00
   1.0574247e+00
   8.0419420e-01
   5.2778664e-01
   9.5114125e-01
   5.8443144e-01
   6.0435084e-01
   1.8047236e+00
   6.5501392e-01
   8.5700667e-01
   7.9175521e-01
   1.0321230e+00
   1.4419633e+00
   9.0825377e-01
   1.0147162e+00
   7.0147030e-01
   5.7381274e-01
   2.3472045e-01
   2.2450027e-01
   1.0517946e+00
   6.2802695e-01
   9.3776800e-01
   1.0730860e+00
   2.0566932e-01
   8.3177674e-01
   9.2846244e-01
   9.4760622e-01
   9.1977478e-01
   3.5373596e-01
   1.4663524e+00
   6.9275892e-01
   1.3697655e+00
   5.2749845e-01
   6.1344948e-01
   8.6074291e-01
   1.1246098e+00
   9.8384668e-01
   6.8108854e-01
   4.4637024e-01
   1.1948924e+00
   6.0522286e-01
   2.5537415e-01
   6.7467277e-01
   8.9145461e-01
   9.7139673e-01
   5.4074277e-01
   3.5129318e+00
   8.2625328e-01
   1.1294360e+00
   4.3786028e-01
   9.9578680e-01
   1.1217033e+00
   8.9662577e-01
   8.0706274e-01
   4.7862935e-01
   1.0666701e+00
   1.9861786e+00
   3.2719765e-01
   1.4065864e+00
   4.8356380e-01
   4.6539909e-01
   6.5536424e-01
   5.2514562e-01
   1.8966135e+00
   2.1108329e-01
   1.3059598e+00
   1.0558710e+00
   1.0820029e+00
   5.4046183e-01
   1.4566631e+00
   3.8215795e-01
   1.1796118e-01
   7.3928692e-01
   1.1277912e+00
   2.2481864e-01
   9.3210361e-01
   5.9820701e-01
   1.5972479e+00
   4.9004317e-01
   6.2288763e-01
   3.7030288e-01
   7.3780350e-01
   7.0804834e-01
   7.1917025e-01
   1.3725822e+00
   3.4330746e-01
   8.1722238e-01
   1.2203549e+00
   8.8237319e-01
   1.9127530e+00
   9.3337812e-01
   1.1943020e+00
   4.5595255e-01
   1.0050223e+00
   4.6797761e-01
   1.1190736e+00
   2.9576129e-01
   9.0308427e-01
   2.3659322e+00
   4.9079386e-01
   8.9263476e-01
   5.2160651e-01
   3.9255001e-01
   3.3973322e+00
   6.2336972e-01
   7.2594292e-01
   1.0943463e+00
   8.8632554e-01
   1.1620105e-01
   4.7152531e-01
   5.8607901e-01
   1.3616111e+00
   1.5663324e+00
   1.7135693e+00
   1.0204197e+00
   1.1620985e+00
   2.1521728e-01
   5.0449492e-01
   7.6064701e-01
   1.0594731e+00
   7.4087414e-01
   2.5765651e+00
   5.2244638e-01
   3.5106400e-01
   1.5315455e+00
   6.3271900e-01
   3.7847370e-01
   4.7846966e-01
   3.3223475e-01
   6.6472366e-01
   2.0500524e+00
   7.6907341e-01
   3.5339822e-01
   2.9406676e-01
   5.5559401e-01
   7.3046961e-01
   1.5767228e+00
   1.2423339e+00
   2.9991211e-01
   1.1729604e+00
   6.5918028e-01
   6.0517364e-01
   7.0475349e-01
   1.7986428e+00
   2.0851369e+00
   6.5663066e-01
   1.9243695e+00
   4.5691392e-01
   1.3619670e+00
   6.7189276e-01
   1.1892441e+00
   1.3315669e+00
   1.7747616e+00
   6.6703158e-01
   5.6809495e-01
   4.5430066e-01
   1.6328359e+00
   7.3909789e-01
   8.9724916e-01
   5.0851779e-01
   1.3066551e+00
   1.5965980e+00
   7.1752868e-01
   9.5197975e-01
   6.8524372e-01
   1.4448704e+00
   6.2293029e-01
   5.7419331e-01
   7.9520906e-01
   1.4112621e+00
   1.2277486e+00
   1.4049655e+00
   1.2073771e+00
   8.5784567e-01
   1.1205529e+00
   1.5048060e+00
   2.5977620e-01
   7.1792695e-01
   1.0918742e+00
   4.1482403e-01
   7.9030584e-01
   1.6977239e+00
   1.6148981e-01
   3.7202520e-01
   7.3587295e-01
   1.5144059e+00
   6.9212356e-01
   3.0372792e-01
   4.5215836e-01
   8.3428735e-01
   5.0746448e-01
   1.3214313e+00
   4.0015678e-01
   5.8642682e-01
   5.2727796e-01
   4.6241242e-01
   6.2430365e-01
   1.8620445e+00
   4.7211763e-01
   1.0103938e+00
   2.6021978e-01
   1.1600979e+00
   4.4624776e-01
   5.7573593e-01
   1.4503220e+00
   8.8139459e-01
   8.1024671e-01
   9.2167486e-01
   7.4309939e-01
   6.1217598e-01
   3.2602635e-01
   3.2540370e-01
   6.4251048e-01
   1.0182736e+00
   1.9000891e+00
   7.2340214e-01
   7.7114032e-01
   2.2322766e-01
   3.4758066e-01
   1.4727031e+00
   1.3406613e+00
   9.3797381e-01
   1.2914762e+00
   8.3387805e-01
   6.7837212e-01
   1.3127708e+00
   5.8805807e-01
   5.6184281e-01
   4.9271699e-01
   2.8791229e+00
   1.0519745e+00
   1.1717680e+00
   1.5971566e+00
   1.0313880e+00
   9.7995278e-01
   1.0810738e+00
   1.1126774e+00
   6.7570215e-01
   7.1948867e-01
   9.5927027e-01
   3.6804536e-01
   6.4779177e-01
   1.6595421e+00
   2.4733037e-01
   8.5767669e-01
   4.1730598e-01
   6.6238406e-01
   1.4523817e+00
   1.6387479e+00
   1.5675605e+00
   7.5599597e-01
   7.5030107e-01
   1.4077207e+00
   2.2606351e+00
   3.9033313e-01
   2.1940158e+00
   1.4660511e+00
   6.8917810e-01
   7.3377329e-01
   1.3175436e+00
   1.6815537e+00
   1.0172357e+00
   2.2696240e-01
   1.0526152e+00
   6.6747962e-01
   5.5030013e-01
   3.5509322e-01
   9.3855588e-01
   9.4800040e-01
   4.0706963e-01
   1.0656192e+00
   1.2663521e+00
   1.1705388e+00
   1.0287798e+00
   5.8954536e-01
   3.6235043e-01
   3.7725437e-01
   3.4187939e-01
   6.1325085e-01
   1.4700689e+00
   6.8605785e-01
   3.8440108e-01
   1.0898431e+00
   6.6994307e-01
   2.2819558e+00
   9.8235584e-01
   5.7200072e-01
   1.5162154e+00
   1.5082129e+00
   6.0057283e-01
   1.4142353e+00
   4.6952496e-01
   4.7357231e-01
   1.5197738e+00
   2.1016887e-01
   9.8127791e-01
   6.2484333e-01
   2.6138776e-01
   1.6082637e+00
   1.0932985e+00
   1.1962753e+00
   8.9814891e-01
   1.0112688e+00
   1.2183353e+00
   2.8165219e-01
   9.3557701e-01
   7.4203399e-01
   1.3698749e+00
   1.4036317e+00
   3.3427809e-01
   9.8015111e-01
   8.6278290e-01
   5.7254432e-01
   1.4256434e+00
   1.0028514e+00
   6.9099357e-01
   8.1662942e-01
   1.1918068e+00
   7.1284640e-01
   1.3233371e+00
   4.7561030e-01
   4.6269240e-01
   3.9792833e-01
   6.6310073e-01
   5.2210931e-01


==> sim/s2xcor_48_125_05.txt <==
   1.0083802e-01
   1.4492191e-01
   1.2434743e-01
   1.9852624e-02
   2.0669959e-01
   1.7906466e-01
   9.6639547e-02
   2.7164439e-01
   5.4333914e-02
   8.6702252e-02
   2.3600818e-01
   1.8232727e-01
   1.6893759e-01
   8.6987171e-02
   1.3856927e-01
   4.9853548e-02
   1.5154520e-01
   1.6448719e-01
   2.6795564e-01
   4.7002386e-02
   1.3815405e-01
   1.0087796e-01
   9.4021407e-02
   1.1856529e-01
   1.2724874e-01
   8.0474461e-02
   6.1020705e-02
   1.6460710e-01
   2.2517458e-01
   1.0073536e-01
   6.7194533e-02
   1.2373008e-01
   5.3968579e-02
   1.4684956e-01
   1.5647539e-01
   1.1810746e-01
   5.3401337e-02
   1.1443256e-01
   5.7462550e-02
   1.5612039e-01
   5.1152715e-02
   7.2843075e-02
   8.8721138e-02
   1.3367943e-01
   9.3376613e-02
   1.0667387e-01
   3.4880886e-02
   1.2173909e-01
   1.8900569e-01
   8.5645387e-02
   1.9432475e-01
   1.3509792e-01
   1.2696405e-01
   1.6655141e-01
   9.4948668e-02
   1.5074750e-01
   7.6948353e-02
   8.8513142e-02
   1.8917743e-01
   1.1832119e-01
   1.2717830e-01
   8.6996279e-02
   5.8226423e-02
   1.2497869e-01
   7.6967596e-02
   1.2600720e-01
   6.7521335e-02
   7.5975263e-02
   1.5143608e-01
   9.3705421e-02
   1.1772319e-01
   1.4798108e-01
   5.3306086e-02
   2.0783724e-01
   1.8962457e-01
   7.8630814e-02
   1.4643758e-01
   1.7527456e-01
   8.7015935e-02
   7.9815829e-02
   2.1516554e-01
   2.9914195e-02
   8.9905748e-02
   1.7203048e-01
   6.9702246e-02
   1.8524602e-01
   1.5193991e-02
   1.3883420e-01
   1.4429976e-01
   2.1004706e-01
   2.0028465e-01
   1.4394197e-01
   5.2792864e-02
   1.3501917e-01
   8.5111569e-02
   5.0218676e-02
   2.7372124e-02
   9.3501930e-02
   5.6370012e-02
   6.3388749e-02
   8.5689396e-02
   1.5376719e-01
   2.1566989e-01
   8.3329091e-02
   1.6436875e-01
   2.9420851e-01
   1.5906597e-01
   1.0570350e-01
   1.0605715e-01
   7.5052447e-02
   9.5597722e-02
   6.7540365e-02
   1.1800098e-01
   6.2960441e-02
   1.3827270e-01
   8.4769694e-02
   4.5359298e-02
   1.6272545e-01
   1.9354916e-01
   1.0195226e-01
   1.0609702e-01
   4.8501415e-02
   1.2507076e-01
   8.1087551e-02
   2.6068641e-01
   5.4608807e-02
   6.4671870e-02
   7.2645945e-02
   1.6952647e-01
   1.1885112e-01
   1.9066991e-01
   1.0054714e-01
   1.5372631e-01
   9.1683784e-02
   8.3937590e-02
   9.5727289e-02
   2.4641705e-01
   1.6348602e-01
   1.8702175e-01
   1.2992921e-01
   2.1033155e-01
   7.9557679e-02
   2.8131211e-02
   1.9079935e-01
   7.2550164e-02
   5.5689139e-02
   1.1493429e-01
   2.0464114e-01
   9.4474738e-02
   5.4205568e-02
   1.4411592e-01
   7.2447598e-02
   3.3203809e-02
   1.7525036e-01
   5.2275198e-02
   2.2269722e-01
   5.4932643e-02
   1.5189626e-01
   1.4114813e-01
   7.7590962e-02
   8.6442895e-02
   1.5864042e-01
   9.9296330e-02
   1.4537940e-01
   1.7160792e-01
   9.4686884e-02
   9.5531459e-02
   1.1209755e-01
   1.6586074e-01
   1.2909538e-01
   2.4080191e-01
   2.0434948e-01
   1.7300243e-01
   4.6027839e-02
   7.2400183e-02
   1.7553899e-01
   2.4513585e-01
   6.3914646e-02
   1.5250902e-01
   1.9817023e-01
   1.5145316e-01
   6.3070538e-02
   1.8602514e-01
   1.0788780e-01
   7.3898757e-02
   1.0624211e-01
   1.2652194e-01
   9.4422049e-02
   6.8768427e-02
   6.4239490e-02
   6.4036677e-02
   1.5397399e-01
   9.8462861e-02
   9.3567836e-02
   9.0107022e-02
   1.1719845e-01
   7.5431443e-02
   1.7799394e-01
   8.6632231e-02
   1.5260125e-01
   7.9194669e-02
   2.1352729e-01
   1.1760946e-01
   1.0376680e-01
   7.2733442e-02
   1.5800499e-01
   1.4008175e-01
   1.8777670e-01
   9.5351667e-02
   1.1953041e-01
   1.1542768e-01
   1.1108249e-01
   5.1952477e-02
   2.0508335e-01
   1.1982483e-01
   9.5021385e-02
   6.3031118e-02
   7.1575739e-02
   2.3191822e-01
   1.8586864e-01
   1.0189096e-01
   2.0921243e-01
   1.9703635e-01
   2.0361316e-01
   1.3845287e-01
   9.5377892e-02
   8.3887470e-02
   1.7856969e-01
   2.0872394e-01
   7.2059575e-02
   7.2336900e-02
   9.6326802e-02
   1.0547997e-01
   2.0651189e-01
   4.8844599e-02
   1.6670469e-01
   8.1978378e-02
   1.4718146e-01
   4.4379405e-02
   1.6016730e-01
   9.3442106e-02
   3.4024065e-02
   2.4183982e-01
   1.7135072e-01
   1.8580418e-01
   1.4354044e-01
   1.1011703e-01
   6.9718356e-02
   1.1944443e-01
   9.8151679e-02
   8.2419255e-02
   1.0039379e-01
   4.4301242e-02
   8.5169704e-02
   1.1998498e-01
   8.6627370e-02
   2.3914995e-01
   1.5164093e-01
   1.1625263e-01
   2.5196360e-01
   5.8302931e-02
   9.0919946e-02
   2.4818633e-01
   3.0868957e-02
   1.4407437e-01
   1.4256023e-01
   1.5172622e-01
   7.2852208e-02
   2.3074164e-01
   7.5080730e-02
   1.5268879e-01
   8.9814469e-02
   6.1788613e-02
   6.6614739e-02
   2.0328393e-02
   1.1954924e-01
   1.1958791e-01
   1.0664701e-01
   9.5135059e-02
   1.5116578e-01
   5.4957675e-02
   7.3750281e-02
   2.4046275e-02
   1.4886122e-01
   7.7752479e-02
   1.8153646e-01
   1.8031731e-01
   2.4162247e-01
   6.4009963e-02
   8.1018185e-02
   1.3154235e-01
   1.2867611e-01
   1.9465340e-01
   1.0258378e-01
   1.3031712e-01
   2.3908543e-01
   2.2222099e-01
   1.0174401e-01
   4.5259939e-02
   6.3878127e-02
   4.7182011e-02
   1.8213375e-01
   1.0649921e-01
   2.6660768e-02
   1.0320586e-01
   9.2897539e-02
   8.7897524e-02
   1.4247879e-01
   1.0666703e-01
   1.8325712e-01
   9.9190607e-02
   7.8265393e-02
   1.3870193e-01
   1.8910311e-01
   1.2038290e-01
   4.5909744e-02
   6.6876258e-02
   4.0941447e-02
   2.1932675e-01
   3.4430745e-02
   5.5587457e-02
   1.7214131e-02
   6.7229358e-02
   2.1091769e-01
   8.0062842e-02
   2.9005426e-01
   7.5022698e-02
   7.5405748e-02
   1.5556475e-01
   3.3928536e-02
   2.0768496e-01
   1.9280720e-01
   1.4619478e-01
   1.0302241e-01
   1.6436334e-01
   2.1564451e-01
   8.3611737e-02
   4.2040704e-02
   7.8438880e-02
   1.2881654e-01
   1.4431530e-01
   1.6866761e-01
   1.0228784e-01
   5.8321575e-02
   2.1169171e-01
   1.4268844e-01
   8.0250723e-02
   1.8999655e-01
   2.2120604e-01
   2.2359522e-01
   1.2611734e-01
   1.3379973e-01
   1.3895847e-01
   1.0120587e-01
   1.9072125e-01
   4.5061904e-02
   3.9498046e-02
   1.4830739e-01
   8.0458555e-02
   6.6134508e-02
   1.4005005e-01
   5.3856475e-02
   5.7513907e-02
   6.7344071e-02
   1.8633253e-01
   1.3920332e-01
   7.2795064e-02
   4.6362509e-02
   1.0993861e-01
   7.2587440e-02
   2.9949685e-01
   6.9461836e-02
   1.2827711e-01
   7.4879694e-02
   3.5763193e-02
   8.8687692e-02
   8.5111395e-02
   7.9128502e-02
   1.0561629e-01
   7.8946468e-02
   2.4902232e-01
   2.0764383e-01
   2.1541235e-01
   1.0103766e-01
   5.9925656e-02
   7.1115256e-02
   8.1247989e-02
   2.4307711e-01
   2.1876783e-01
   1.0057506e-01
   9.2776680e-02
   7.6790544e-02
   1.0000242e-01
   6.0165268e-02
   1.5626700e-01
   9.4184065e-02
   1.0762170e-01
   1.6520419e-01
   2.5204118e-01
   3.5916294e-02
   8.5826325e-02
   1.9185674e-01
   6.7633040e-02
   1.2300203e-01
   1.9246323e-01
   2.0020042e-01
   1.4772653e-02
   3.9200398e-02
   1.8521658e-01
   3.2462482e-02
   1.3949837e-01
   1.2800830e-01
   1.4571387e-01
   1.1813690e-01
   7.1476283e-02
   8.1602381e-02
   1.7243208e-01
   1.0224595e-01
   3.2028577e-02
   6.9030556e-02
   1.9677396e-01
   1.0594259e-01
   1.2322425e-01
   9.7271633e-02
   6.1916236e-02
   1.0156159e-01
   1.7085413e-01
   1.7685731e-01
   1.1351950e-01
   9.4581097e-02
   7.5998138e-02
   1.3319581e-01
   1.4087956e-01
   7.1177182e-02
   1.2725814e-01
   1.0943125e-01
   1.1011469e-01
   7.9559988e-02
   6.3226799e-02
   2.0777906e-01
   2.1365354e-01
   3.8042175e-02
   1.4174394e-01
   1.5594591e-01
   1.0643174e-01
   1.8814711e-01
   1.3435360e-01
   1.0693461e-01
   1.4995172e-01
   1.8561229e-01
   1.2053615e-01
   1.2128561e-01
   1.4622054e-01
   8.9858705e-02
   1.2124739e-01
   7.7032907e-02
   2.1226395e-01
   9.5068971e-02
   2.0666584e-01
   7.2189058e-02
   1.9223815e-01
   6.1886871e-02
   3.1971131e-01
   1.2528255e-01
   7.1339661e-02
   1.4880463e-01
   8.4807951e-02
   1.3403964e-01
   2.0494719e-01
   1.3844140e-01
   1.7549565e-01
   1.5634828e-01
   4.7540731e-02
   4.3402161e-02
   8.4925473e-02
   1.3739785e-01
   1.3845322e-01
   1.3047749e-01
   5.6458047e-02
   1.4374174e-01
   1.7613802e-01
   1.5863995e-01
   2.1413797e-01
   1.0328094e-01
   1.0379102e-01
   1.2940734e-01
   6.6032413e-02
   9.8230096e-02
   1.8118615e-01
   7.5530790e-02
   1.4742073e-01
   6.1281032e-02
   4.2473683e-02
   6.1911998e-02
   1.1417465e-01
   9.6680788e-02
   1.9545225e-01
   1.1665001e-01
   1.3613955e-01
   5.3770126e-02
   1.2345409e-01
   1.1576662e-01
   1.0563730e-01
   1.3567717e-01
   1.7172982e-01
   1.7358755e-01
   6.0621379e-02
   1.3326455e-01
   4.1544068e-02
   1.2242768e-01
   1.0660440e-01
   1.1550562e-01
   7.3677554e-02
   1.5702231e-01
   4.9094080e-02
   5.8814085e-02
   1.3921873e-01
   2.0288311e-01
   1.1000508e-01
   1.3303772e-01
   5.2929902e-02
   1.6347439e-01
   1.2016610e-01
   2.0881253e-01
   1.6377434e-01
   1.2989308e-01
   1.5096705e-01
   1.2073627e-01
   1.5003699e-01
   1.8568464e-01
   1.4214397e-01
   1.6073489e-01
   1.8995034e-01
   1.3015254e-01
   1.9382864e-01
   1.7479490e-01
   8.4246352e-02
   4.5853335e-02
   1.5593690e-01
   1.8491820e-01
   1.1685659e-01
   2.1275186e-01
   9.3761014e-02
   1.1999489e-01
   5.8611686e-02
   8.1300530e-02
   1.4996994e-01
   1.5197899e-01
   1.3990938e-01
   1.8169609e-01
   4.2777577e-02
   1.7050810e-01
   5.6251073e-02
   1.4597973e-01
   1.6896502e-01
   9.2076080e-02
   9.1059708e-02
   5.5243465e-02
   6.0756069e-02
   2.7065374e-01
   2.6321815e-01
   1.1673001e-01
   1.1965167e-01
   1.2448814e-01
   1.4249985e-01
   1.1684887e-01
   5.8746642e-02
   1.5289728e-01
   6.1930066e-02
   8.2834421e-02
   1.1140002e-01
   6.6936215e-02
   1.7008102e-01
   1.7246953e-01
   1.2422171e-01
   1.6358562e-01
   9.0111665e-02
   1.3645284e-01
   7.3996960e-02
   1.0361822e-01
   6.5037702e-02
   1.4025970e-01
   7.2143525e-02
   8.2756736e-02
   1.2495599e-01
   7.1701684e-02
   1.4076592e-01
   7.6525322e-02
   2.0536597e-01
   1.6132295e-01
   1.0783082e-01
   2.4083358e-01
   2.0046467e-01
   1.1306937e-01
   1.5964077e-01
   1.1444576e-01
   2.2000987e-01
   2.0749094e-01
   1.8559759e-01
   6.1493791e-02
   1.0302215e-01
   9.0346736e-02
   2.5064290e-01
   1.2674094e-01
   2.2968861e-01
   2.1385342e-01
   2.0948045e-01
   9.0982965e-02
   1.1865297e-01
   6.2840057e-02
   1.4044790e-01
   1.1497641e-01
   1.2333213e-01
   1.6218695e-01
   1.4695897e-01
   1.5089399e-01
   1.9393473e-01
   1.5014222e-01
   1.9799405e-01
   3.8042534e-02
   8.7306993e-02
   2.1200890e-01
   6.6023089e-02
   1.3379693e-01
   1.8362993e-01
   1.6867775e-01
   9.0427405e-02
   6.4175540e-02
   2.8797530e-01
   3.1739469e-01
   1.3211510e-01
   1.4650793e-01
   6.8362051e-02
   9.8612949e-02
   1.1195638e-01
   7.4588796e-02
   9.8882598e-02
   1.1318118e-01
   8.8539129e-02
   2.1570086e-01
   1.6291920e-01
   6.2740883e-02
   8.1010625e-02
   6.9415339e-02
   1.0697044e-01
   7.3178660e-02
   2.0633394e-01
   1.2275905e-01
   1.6415161e-01
   6.4851032e-02
   1.1160452e-01
   6.8449464e-02
   3.8085229e-02
   1.8598109e-01
   1.4204088e-01
   1.8779161e-01
   5.9752453e-02
   2.3171126e-01
   2.3238704e-02
   2.1083733e-01
   1.0163356e-01
   7.8190602e-02
   9.3052223e-02
   6.5216738e-02
   1.3048684e-01
   5.0087039e-02
   1.1175017e-01
   6.1838561e-02
   1.9240044e-01
   1.4429893e-01
   1.1230994e-01
   1.7021837e-01
   4.6955765e-02
   7.4755162e-02
   8.3462716e-02
   8.6533325e-02
   1.1864184e-01
   3.3974759e-02
   2.1597201e-01
   1.4687870e-01
   1.0364892e-01
   2.1820156e-01
   1.0086785e-01
   1.5045747e-01
   5.6758462e-02
   2.8002105e-01
   6.2531127e-02
   1.5823193e-01
   1.7872077e-01
   1.1760511e-01
   5.5697834e-02
   1.7368386e-01
   1.1323453e-01
   8.6741939e-02
   3.9316730e-02
   1.3254808e-01
   1.2951359e-01
   1.2150744e-01
   1.0124664e-01
   9.8387311e-02
   1.5453671e-01
   1.8362033e-01
   4.4734340e-02
   7.3409877e-02
   1.9490710e-01
   5.1180062e-02
   2.0714412e-01
   1.9512633e-01
   1.8571522e-01
   7.4764053e-02
   1.9409796e-01
   7.2123763e-02
   1.0836141e-01
   9.6716280e-02
   5.0505412e-02
   9.9514852e-02
   5.3112721e-02
   9.0406332e-02
   8.5528156e-02
   1.6541837e-01
   9.0043406e-02
   6.9923428e-02
   2.1408271e-01
   1.3428796e-01
   1.4512216e-01
   2.2484003e-01
   1.1153040e-01
   7.1460015e-02
   2.5676289e-01
   5.4046562e-02
   2.0728753e-01
   2.1584809e-02
   1.4872938e-02
   2.1729793e-02
   8.4794016e-02
   7.5168858e-02
   1.3639780e-01
   1.5602251e-01
   9.8295959e-02
   1.2750922e-01
   1.6627274e-01
   1.3282304e-01
   1.0082522e-01
   6.7472159e-02
   4.1482256e-02
   1.2084569e-01
   1.0165630e-01
   9.8462839e-02
   1.0349819e-01
   5.4754565e-02
   3.2372133e-02
   1.4251831e-01
   6.7632219e-02
   7.8005036e-02
   1.1408549e-01
   9.1170394e-02
   1.6406914e-01
   1.8869514e-01
   1.3611110e-01
   5.2683832e-02
   2.3740125e-02
   7.3767143e-02
   9.3991703e-02
   1.0311636e-01
   1.2720207e-01
   6.7212041e-02
   4.3608664e-02
   1.3717423e-01
   9.1140822e-02
   2.0773009e-01
   1.3306195e-01
   1.0779130e-01
   5.8139333e-02
   1.2639820e-01
   5.9819228e-02
   8.8992455e-02
   7.8027920e-02
   1.2840882e-01
   7.7005884e-02
   5.5663236e-02
   9.5969401e-02
   1.0276969e-01
   2.0115577e-01
   7.3634700e-02
   9.3387321e-02
   1.0062433e-01
   1.5839114e-01
   1.4381260e-01
   6.4679387e-02
   1.1730492e-01
   8.2385140e-02
   1.4331211e-01
   7.9313314e-02
   2.0295027e-01
   7.4027050e-02
   1.0722841e-01
   5.3180389e-02
   1.1501623e-01
   1.0217224e-01
   4.4870057e-02
   1.5240325e-01
   7.1187973e-02
   1.9529823e-01
   5.6320379e-02
   2.3098759e-01
   1.4295945e-01
   5.3255912e-02
   8.7751836e-02
   1.5122993e-01
   2.4683967e-01
   9.6486386e-02
   1.0082183e-01
   1.4681172e-01
   7.5498915e-02
   1.4522286e-01
   6.2778111e-02
   9.0568906e-02
   1.1017552e-01
   1.7022816e-01
   7.2861396e-02
   1.8445455e-01
   8.2892777e-02
   8.1136616e-02
   1.4489451e-01
   1.2040311e-01
   1.1329232e-01
   2.1549037e-01
   2.4072457e-01
   2.3295350e-01
   1.2984445e-01
   1.0246220e-01
   1.0861573e-01
   9.0514033e-02
   1.2592115e-01
   1.1847304e-01
   3.4761263e-02
   2.7479200e-02
   1.5774294e-01
   7.0077225e-02
   1.2442906e-01
   1.9464719e-01
   1.6213524e-01
   7.4182391e-02
   3.8854830e-02
   5.8883338e-02
   7.8008535e-02
   1.1763176e-01
   1.1291445e-01
   1.6230470e-01
   1.3869010e-01
   1.4862145e-01
   2.5170384e-01
   1.9424643e-01
   6.8928937e-02
   1.2012799e-01
   1.0361829e-01
   4.1408308e-02
   1.1156102e-01
   5.6733899e-02
   2.5348210e-01
   8.2601662e-02
   2.7952899e-01
   8.4759821e-02
   1.2375457e-01
   1.3509278e-01
   9.2393691e-02
   1.8579930e-01
   1.3842452e-01
   6.9059368e-02
   8.6838916e-02
   7.5342873e-02
   1.1241594e-02
   8.3098485e-02
   1.5710145e-01
   1.2786625e-01
   1.2483094e-01
   1.8484197e-01
   8.8980373e-02
   1.7639129e-01
   8.5806474e-02
   1.1762594e-01
   9.4293450e-02
   1.8795064e-01
   2.2855385e-01
   1.2516409e-01
   9.1622563e-02
   1.0904803e-01
   1.8852686e-01
   8.6855680e-02
   1.5662914e-01
   8.6382835e-02
   1.4511346e-01
   1.6387814e-01
   4.0728805e-02
   6.7618490e-02
   6.5931728e-02
   8.0852442e-02
   1.9625820e-01
   9.4136438e-02
   1.6817513e-01
   1.5651061e-01
   1.3908226e-01
   5.9661527e-02
   1.3563659e-01
   1.3365269e-01
   7.2322104e-02
   5.0383972e-02
   9.7600880e-02
   4.9394596e-02
   8.8173994e-02
   9.1082683e-02
   9.9765472e-02
   1.1819100e-01
   1.0203159e-01
   1.9412760e-02
   2.1971311e-01
   5.1443720e-02
   9.9199307e-02
   1.2518417e-01
   1.5710668e-01
   9.1518573e-02
   7.4564959e-02
   2.0272492e-01
   2.2319381e-01
   3.5233162e-01
   2.5799078e-02
   1.8711101e-01
   1.2636783e-01
   1.9765922e-01
   1.7539016e-01
   8.5492353e-02
   1.3864274e-01
   8.9440139e-02
   1.0775221e-01
   2.5023168e-01
   4.1050662e-02
   1.1724353e-01
   6.0284729e-02
   4.8102382e-02
   1.6702243e-01
   8.2901471e-02
   6.4598772e-02
   1.8097453e-01
   1.2109050e-01
   1.1422669e-01
   7.4422016e-02
   1.1243656e-01
   1.4184492e-01
   1.3121638e-01
   2.7389397e-02
   2.0003405e-01
   1.3734007e-01
   1.1249209e-01
   1.0394986e-01
   1.0611820e-01
   8.3389064e-02
   9.4305820e-02
   1.2566623e-01
   1.1222372e-01
   1.3389603e-01
   1.2915725e-01
   1.4065652e-01
   3.5411791e-02
   1.2865805e-01
   8.6888432e-02
   1.8720101e-01
   1.9820385e-01
   4.0554736e-02
   1.1743030e-01
   1.4560438e-01
   1.1966238e-01
   1.0596308e-01
   4.8656004e-02
   1.0198072e-01
   7.6896987e-02
   2.0113352e-01
   8.7723482e-02
   1.1448012e-01
   1.3462662e-01
   7.1848919e-02
   2.0972789e-01
   1.9236830e-01
   6.4348983e-02
   9.2294539e-02
   4.1443877e-02
   1.1893951e-01
   7.2594379e-02
   5.0606484e-02
   1.2082842e-01
   7.3849631e-02
   1.7763464e-01
   1.2405965e-01
   5.0277697e-02
   1.5336498e-01
   9.8375784e-02
   8.5602120e-02
   1.3857767e-01
   7.5332265e-02
   8.6370973e-02
   1.2542237e-01


==> sim/s2xcor_48_125_10.txt <==
   1.6632246e-01
   1.1035761e-01
   1.4722839e-01
   1.9993370e-01
   7.8855175e-02
   8.2086618e-02
   1.3171696e-01
   7.6391096e-02
   5.1224508e-02
   9.1761779e-02
   9.8100148e-02
   1.9825504e-01
   3.5421889e-02
   1.6742169e-01
   3.5056574e-01
   1.3772468e-01
   1.2494724e-01
   1.4159747e-01
   2.1492422e-01
   8.8309737e-02
   1.1061237e-01
   3.1093713e-02
   7.8192482e-02
   1.5410526e-01
   8.9256432e-02
   9.3771608e-02
   3.2924779e-02
   1.7822233e-01
   1.5425369e-01
   1.2320953e-01
   1.7075510e-01
   2.2630309e-01
   1.1017819e-01
   1.2622913e-01
   1.5951600e-01
   2.6132882e-01
   8.2978370e-02
   7.4603926e-02
   7.0289856e-02
   8.7507611e-02
   6.5761309e-02
   6.1224009e-02
   1.7312626e-01
   2.0274725e-01
   7.0092457e-02
   6.5245566e-02
   1.3892859e-01
   2.9686426e-02
   1.5853492e-01
   1.4586278e-01
   1.9883558e-02
   8.9957733e-02
   7.3257739e-02
   1.7739951e-01
   9.0574360e-02
   5.2616726e-02
   1.3426971e-01
   1.7321651e-01
   1.0564556e-01
   1.0827395e-01
   1.0255151e-01
   6.1614145e-02
   2.0887398e-01
   1.7549543e-01
   8.0564895e-02
   4.9468388e-02
   1.3049158e-01
   9.6484993e-02
   5.8034129e-02
   2.5082337e-01
   1.5123208e-01
   7.2591896e-02
   1.2895328e-01
   1.2557755e-01
   1.3654391e-01
   1.7711506e-01
   1.8032408e-01
   1.2714237e-01
   1.4347745e-01
   1.1014783e-01
   1.8335649e-01
   1.7032021e-01
   5.1319141e-02
   1.7505395e-01
   8.4268893e-02
   1.8765451e-01
   1.6269479e-01
   8.9887778e-02
   1.4359089e-01
   1.7969068e-01
   7.0491610e-02
   1.2938494e-01
   1.1827912e-01
   4.4423496e-02
   1.4620921e-01
   1.2598694e-01
   1.9143280e-01
   1.2825218e-01
   6.6627882e-02
   1.5763217e-01
   4.3583963e-02
   2.7419859e-01
   1.1663003e-01
   5.9727756e-02
   1.1621540e-01
   7.1816688e-02
   1.4475485e-01
   8.9046069e-02
   1.8855777e-01
   2.1292583e-01
   1.8699663e-01
   1.8211765e-01
   1.5727716e-01
   1.2801025e-01
   1.1363095e-01
   6.5999967e-02
   2.8959556e-01
   1.1699874e-01
   4.6982120e-02
   1.2265254e-01
   1.6107156e-01
   7.1942029e-02
   1.6013007e-01
   5.2749019e-02
   3.0127832e-01
   2.1998888e-01
   1.2035846e-01
   7.4342772e-02
   2.1604422e-01
   9.8647179e-02
   1.2782487e-01
   1.3756790e-01
   2.3596687e-01
   1.7077000e-01
   2.9398770e-01
   1.3906241e-01
   1.9587152e-01
   3.1451211e-02
   8.2382156e-02
   1.0746985e-01
   1.1243293e-01
   2.0219921e-01
   9.3576754e-02
   7.7150528e-02
   1.8893493e-01
   9.8129712e-02
   1.1283020e-02
   2.3237249e-01
   5.1141344e-02
   1.7566291e-01
   1.5964305e-01
   8.0798964e-02
   1.5559993e-01
   7.3838647e-02
   5.8649010e-02
   2.2670882e-01
   1.7095834e-01
   7.4529963e-02
   3.2296686e-01
   1.5679459e-01
   1.1799674e-01
   1.2450344e-01
   2.4047684e-01
   1.3623260e-01
   9.1489486e-02
   1.8446402e-01
   6.5785333e-02
   3.7042835e-01
   4.4273835e-02
   5.8747705e-02
   5.0629433e-02
   9.9486936e-02
   1.2659191e-01
   2.8063053e-02
   6.1363891e-02
   1.6390259e-01
   1.2560753e-01
   1.3191080e-01
   1.0502879e-01
   6.1756283e-02
   1.5146954e-01
   9.2708390e-02
   1.9092658e-01
   9.7935765e-02
   1.2487942e-01
   1.1730289e-01
   1.2852395e-01
   1.6844733e-01
   1.2678121e-01
   1.6546594e-01
   1.1722289e-01
   1.7211272e-01
   1.6326317e-01
   1.9747036e-01
   1.4249106e-01
   1.6238540e-01
   7.2668228e-02
   8.4731905e-02
   2.5218530e-01
   7.4427685e-02
   4.6661440e-02
   9.2925589e-02
   9.3228512e-02
   1.6854252e-01
   9.0501843e-02
   2.9970586e-02
   2.2424389e-01
   1.5694520e-01
   1.2345030e-01
   1.8877799e-01
   1.7322486e-01
   1.6128546e-01
   2.3812033e-01
   1.9069248e-01
   1.6463249e-01
   6.0971103e-02
   2.4393359e-01
   7.8908380e-02
   7.5541897e-02
   1.0584203e-01
   1.0796639e-01
   1.2068544e-01
   2.8460807e-01
   1.0641600e-01
   1.9704733e-01
   2.2997564e-01
   1.1322319e-01
   2.5831395e-01
   1.2775709e-01
   3.2633029e-02
   1.4975862e-01
   9.6470686e-02
   6.0406603e-02
   1.2956255e-01
   2.8957268e-02
   1.5032075e-01
   6.2931206e-02
   9.0347379e-02
   1.5384205e-01
   8.5807395e-02
   1.5159272e-01
   2.0695184e-01
   1.7675159e-01
   1.6904942e-01
   1.7383384e-01
   7.4727908e-02
   4.6618438e-02
   2.5973781e-02
   9.1222586e-02
   6.2636651e-02
   1.5436746e-01
   2.7812138e-01
   3.8834973e-01
   9.1107038e-02
   3.2857873e-02
   1.1311317e-01
   5.8290642e-02
   8.3502942e-02
   1.0707242e-01
   1.6086853e-01
   1.4688729e-01
   1.3995591e-01
   9.2776752e-02
   1.6169344e-01
   1.4426589e-01
   1.5912545e-01
   6.4454268e-02
   1.6242454e-01
   1.1189283e-01
   1.3608284e-01
   8.8456428e-02
   2.5009703e-01
   1.0367296e-01
   1.8871894e-01
   1.1068491e-01
   1.7194098e-01
   2.3203466e-01
   7.0986259e-02
   2.1175962e-01
   1.0295961e-01
   6.4013463e-02
   1.8970474e-01
   1.0212782e-01
   1.0161420e-01
   1.1592596e-01
   1.3513176e-01
   1.2089465e-01
   1.0238891e-01
   7.3916607e-02
   4.6616094e-02
   9.6927698e-02
   3.1898337e-02
   2.3475470e-01
   1.9750327e-01
   3.4394212e-02
   1.4938794e-01
   9.1429406e-02
   7.0780789e-02
   1.0747640e-01
   2.2211656e-01
   8.8159471e-02
   1.1306294e-01
   1.6525395e-01
   3.0559935e-02
   1.0100962e-01
   1.3965960e-01
   1.0353710e-01
   1.2175544e-01
   1.7124370e-01
   9.2880705e-02
   1.0391698e-01
   1.4872204e-01
   1.3801467e-01
   1.2465094e-01
   1.3464603e-01
   1.1731473e-01
   9.7504048e-02
   1.5694055e-01
   1.9969004e-01
   9.5890937e-02
   1.9924915e-01
   1.0596367e-01
   1.2347773e-01
   4.8066803e-02
   2.1918039e-01
   9.1198089e-02
   1.4345971e-01
   8.4399751e-02
   1.4006755e-01
   1.8775604e-01
   2.0615985e-01
   1.3037921e-01
   5.8394717e-02
   1.4315290e-01
   1.0706240e-01
   2.9186242e-02
   1.1484888e-01
   1.5181276e-01
   9.9641589e-02
   7.5115765e-02
   1.0161752e-01
   1.8543769e-01
   4.9492187e-02
   8.0566871e-02
   1.0738903e-01
   8.7595249e-02
   1.3239027e-01
   2.6543857e-01
   1.8566204e-01
   1.4980171e-01
   8.7437686e-02
   1.1337183e-01
   1.2068447e-01
   1.3447861e-02
   7.2325143e-02
   7.9005834e-02
   2.4204147e-01
   7.7485171e-02
   1.0977700e-01
   1.9334640e-01
   1.7429777e-01
   1.4138850e-01
   5.9991646e-02
   1.6523094e-01
   8.6731243e-02
   6.3677056e-02
   1.7081023e-01
   8.7556393e-02
   1.7020025e-01
   2.2694194e-01
   8.8537825e-02
   1.1898919e-01
   9.9916269e-02
   9.5933707e-02
   1.2246353e-01
   1.9698813e-01
   1.2576951e-01
   1.6518604e-01
   7.5465428e-02
   9.2130928e-02
   1.4533653e-01
   1.2565350e-01
   2.0899555e-01
   1.3900603e-01
   1.4665257e-01
   4.7369419e-02
   1.2765964e-01
   2.5001956e-01
   1.7472622e-01
   8.2925807e-02
   3.6591249e-02
   8.4328600e-02
   5.9894420e-02
   1.3490910e-01
   8.3676494e-02
   1.0117109e-01
   1.7001835e-01
   1.0708740e-01
   7.5794008e-02
   1.4864224e-01
   7.0800564e-02
   4.3598857e-02
   3.4457781e-02
   2.0778656e-01
   2.7846784e-01
   4.8981998e-02
   9.2212450e-02
   1.6793994e-01
   1.6017826e-01
   5.1401428e-02
   1.8524249e-01
   9.5528765e-02
   8.2063495e-02
   8.6280182e-02
   7.7426008e-02
   1.5578815e-01
   6.3298009e-02
   9.7037712e-02
   1.9031279e-01
   6.1075574e-02
   2.1201460e-01
   4.8378453e-02
   3.5835168e-02
   7.2742122e-02
   2.2979546e-01
   1.2958412e-01
   6.0547434e-02
   2.4923406e-01
   1.9803627e-01
   9.3007490e-02
   2.1798167e-01
   1.4123520e-01
   2.3912945e-01
   1.3603808e-01
   6.7983245e-02
   1.4236301e-01
   1.7043941e-01
   1.3348090e-01
   1.5924546e-01
   1.3271422e-01
   1.5806864e-01
   1.1494310e-01
   2.0677774e-01
   1.4803639e-01
   1.5611005e-01
   1.0454599e-01
   9.2790912e-02
   7.6320494e-02
   8.2831862e-02
   1.6480238e-01
   1.2477683e-01
   1.0021639e-01
   2.7870901e-01
   1.4916878e-01
   1.5918745e-01
   7.2352360e-02
   1.3148472e-01
   1.0386465e-01
   1.2048526e-01
   5.0347150e-02
   1.4167586e-01
   2.1138003e-01
   1.0169796e-01
   7.9589622e-02
   3.7085352e-02
   1.6579061e-01
   1.5416310e-01
   1.1693330e-01
   3.5017531e-02
   1.6203175e-01
   2.6840153e-01
   1.8085622e-01
   1.3334550e-01
   7.7468977e-02
   7.4487680e-02
   1.2012627e-01
   1.1497057e-02
   1.3249785e-01
   1.3636998e-01
   1.5013011e-01
   4.9018227e-02
   1.6007737e-01
   1.2235886e-01
   3.7611189e-02
   1.2854414e-01
   2.1230676e-01
   1.0005647e-01
   8.0309431e-02
   1.5736915e-01
   1.4527935e-01
   1.5742636e-01
   1.7471054e-01
   1.3024821e-01
   7.5297604e-02
   4.9104956e-02
   1.4397109e-01
   1.2589743e-01
   1.3695693e-01
   3.2615114e-01
   9.9920382e-02
   1.7159745e-01
   1.3882623e-01
   9.0865889e-02
   1.0269448e-01
   6.2307704e-02
   6.3112492e-02
   7.6828180e-02
   7.7316212e-02
   1.1405393e-01
   1.4625930e-01
   1.4936741e-01
   1.0648655e-01
   1.1686842e-01
   1.5394132e-01
   8.4337570e-02
   7.9937281e-02
   3.6011213e-01
   9.1365156e-02
   3.0626917e-02
   1.0326298e-01
   7.6224278e-02
   1.2939424e-01
   1.2498498e-01
   7.5789567e-02
   1.2969197e-01
   7.7786941e-02
   7.1625196e-02
   6.9971917e-02
   1.0094420e-01
   1.2044511e-01
   3.3778758e-01
   8.5523899e-02
   1.2136484e-01
   4.4116713e-02
   1.4497009e-01
   2.8548080e-01
   1.2283414e-01
   2.3033969e-01
   1.2228529e-01
   1.7475736e-01
   1.0891222e-01
   1.2366494e-01
   9.1155971e-02
   1.3251108e-01
   1.6204320e-01
   1.4862414e-01
   5.6174922e-02
   1.1818008e-01
   1.1414217e-01
   1.5992404e-01
   6.9679710e-02
   1.5875972e-01
   1.9444575e-01
   2.9512679e-01
   1.7647953e-01
   1.8876578e-01
   1.4587956e-01
   1.4937998e-02
   7.3382014e-02
   1.2347507e-01
   1.7429321e-01
   1.5607021e-01
   1.5710720e-01
   1.6800890e-01
   3.6983611e-02
   1.3583855e-01
   7.6415176e-02
   2.4728931e-01
   1.7278816e-01
   8.5924327e-02
   1.0692720e-01
   3.3031599e-01
   1.2764330e-01
   1.0436660e-01
   1.6469391e-01
   1.1933168e-01
   9.6808033e-02
   1.8904041e-01
   1.1596891e-01
   1.4125735e-01
   7.6865910e-02
   2.2665446e-01
   2.1221986e-01
   1.3885526e-01
   8.1072924e-02
   1.0391933e-01
   1.8040510e-01
   3.8314918e-02
   6.4283226e-02
   1.2679852e-01
   1.7583390e-01
   8.7507867e-02
   7.3184530e-02
   1.5050383e-01
   8.5634978e-02
   1.5777166e-01
   9.4388745e-02
   1.7128152e-01
   2.0810812e-01
   7.1264637e-02
   8.8146657e-02
   2.1796773e-01
   1.6021579e-01
   5.3720503e-02
   7.9689713e-02
   9.3320172e-02
   1.5517279e-01
   6.9964725e-02
   1.8333715e-01
   1.4139230e-01
   1.0671683e-01
   1.5466325e-01
   1.1593014e-01
   9.7996348e-02
   9.7729645e-02
   8.1461048e-02
   8.7200571e-02
   1.5320707e-01
   8.7597716e-02
   1.6531635e-01
   1.5733284e-01
   1.0222909e-01
   6.9629269e-02
   1.1106411e-01
   8.6786171e-02
   1.3074333e-01
   7.9974049e-02
   2.2590966e-01
   2.9501785e-02
   1.3842636e-01
   1.4778160e-01
   2.0537457e-01
   5.2125501e-02
   9.4606798e-02
   7.8526127e-02
   2.3928432e-01
   1.2856473e-01
   1.6087635e-01
   2.4238054e-01
   2.2378429e-01
   1.6102477e-01
   5.9021268e-02
   6.6109251e-02
   2.8923334e-01
   1.6514477e-01
   1.4084018e-01
   1.8212019e-01
   1.9133998e-01
   1.3143825e-01
   1.1074220e-01
   4.6652316e-02
   6.3850873e-02
   1.2008749e-01
   1.8576213e-01
   6.1079915e-02
   1.1018781e-01
   1.7655111e-01
   1.5686793e-01
   1.2580958e-01
   1.6971109e-01
   7.8906114e-02
   2.7810983e-02
   7.2446512e-02
   1.1314675e-01
   2.0361504e-01
   1.7091537e-01
   1.2907587e-01
   1.8717187e-01
   8.7743740e-02
   8.8104493e-02
   2.8528032e-01
   1.0723313e-01
   4.8717934e-02
   1.2578413e-01
   1.3638804e-01
   1.4135292e-01
   1.2776274e-01
   9.4288877e-02
   9.1699383e-02
   4.4967867e-02
   1.1775600e-01
   1.8798821e-01
   3.4823214e-01
   1.2124608e-01
   1.1714255e-01
   6.8577508e-02
   8.4783668e-02
   1.2237322e-01
   9.7788396e-02
   4.8029401e-02
   1.8666698e-01
   7.0032410e-02
   9.3132767e-02
   1.9021552e-01
   1.1374045e-01
   9.0636078e-02
   1.5872932e-01
   1.5903926e-01
   1.4577682e-01
   1.2567767e-01
   6.9490322e-02
   1.5207857e-01
   8.0525079e-02
   1.8247626e-01
   3.4275104e-02
   6.9458152e-02
   2.0305456e-01
   1.3100416e-01
   1.8336842e-01
   1.6773536e-01
   1.4943518e-01
   6.3492152e-02
   1.1348106e-01
   7.2597405e-02
   3.9576958e-02
   1.2026996e-01
   9.4727249e-02
   9.1819179e-02
   7.9061837e-02
   3.0577941e-01
   7.4975544e-02
   1.7692467e-01
   2.7825434e-01
   1.0990629e-01
   3.3848712e-01
   9.1655289e-02
   6.8883352e-02
   1.1807570e-01
   1.5123588e-01
   1.0087567e-01
   1.4871041e-01
   1.0203394e-01
   2.2302743e-02
   1.6351036e-01
   1.1025283e-01
   1.3612517e-01
   1.2258102e-01
   9.5548492e-02
   5.1362749e-02
   1.8604464e-01
   9.3369242e-02
   2.2192324e-01
   1.3472545e-01
   2.3523309e-01
   1.1604971e-01
   3.0810867e-01
   3.0660633e-01
   1.2033794e-01
   1.6932075e-01
   7.3168725e-02
   1.2943615e-01
   9.1307318e-02
   7.8276372e-02
   1.3518375e-01
   4.8459984e-02
   8.0748998e-02
   5.0656769e-02
   1.7266563e-01
   2.7411551e-01
   8.5177645e-02
   3.8861228e-02
   9.8128069e-02
   5.2366927e-02
   5.9538194e-02
   1.1718073e-01
   1.9399175e-01
   9.6295629e-02
   1.6520796e-01
   7.8911049e-02
   2.8587941e-01
   1.1395434e-01
   1.1426541e-01
   6.8867080e-02
   5.7789196e-02
   1.5338237e-01
   2.7920206e-01
   7.1121378e-02
   4.0641851e-02
   3.6856945e-01
   1.7952314e-01
   1.0434028e-01
   1.1402872e-01
   1.3890726e-01
   1.0834734e-01
   1.4191729e-01
   8.4833675e-02
   2.2386671e-01
   3.3037676e-02
   3.5006467e-01
   1.2188140e-01
   9.2408999e-02
   1.0142963e-01
   1.1571031e-01
   5.3467635e-02
   6.4690814e-02
   1.3123679e-01
   2.6570497e-01
   2.7337154e-02
   8.3914933e-02
   1.6645835e-01
   2.1709594e-01
   3.8585507e-02
   1.2204641e-01
   8.7060786e-02
   1.8593361e-01
   1.7124397e-01
   3.4087131e-01
   1.2861781e-01
   1.3709767e-01
   1.3597792e-01
   1.0856402e-01
   7.1150764e-02
   1.5654799e-01
   1.8157842e-01
   1.8198458e-01
   6.1909214e-02
   3.1828434e-01
   6.8206285e-02
   2.8442497e-02
   8.4883370e-02
   2.7321601e-01
   1.1040720e-01
   1.5789244e-01
   1.5227185e-01
   1.0805546e-01
   1.6048476e-01
   1.3422409e-01
   2.1247339e-01
   1.2214487e-01
   1.2553940e-01
   2.3296260e-01
   1.9944815e-01
   3.1668838e-01
   8.0980622e-02
   1.0031130e-01
   1.6228013e-01
   9.5615744e-02
   1.6057095e-01
   8.6493474e-02
   2.3054603e-01
   1.7809837e-01
   8.2319036e-02
   2.3733377e-01
   1.1945193e-01
   1.5773643e-01
   1.7021534e-01
   1.2958517e-01
   9.1076316e-02
   1.1828485e-01
   4.8695304e-02
   1.4255801e-01
   1.3313243e-01
   2.2732422e-01
   1.3060372e-01
   6.9368840e-02
   1.4404936e-01
   1.5317116e-01
   1.8647163e-01
   9.1248643e-02
   1.4177117e-01
   5.5770355e-02
   1.9883227e-01
   2.3764639e-01
   1.2858365e-01
   1.6199575e-01
   1.1820543e-01
   1.5388106e-01
   1.0861800e-01
   9.5835180e-02
   1.5179408e-01
   1.7687676e-01
   2.8245444e-01
   8.4551245e-02
   1.4857798e-01
   7.0835661e-02
   1.8918289e-01
   1.5298774e-01
   1.0232459e-01
   5.6144161e-02
   8.6661135e-02
   9.9603839e-02
   2.6201295e-01
   2.1182051e-01
   6.9834995e-02
   3.7629382e-02
   2.1177284e-02
   1.1065455e-01
   5.6648283e-02
   1.3209965e-01
   1.1971640e-01
   1.4368610e-01
   1.7669165e-01
   1.1047594e-01
   1.8914824e-01
   1.5612416e-01
   1.1346387e-01
   1.5396453e-01
   9.7776998e-02
   9.5305490e-02
   7.4232641e-02
   1.4035383e-01
   2.1721739e-01
   1.3892142e-01
   8.8786313e-02
   5.7290568e-02
   1.4035991e-01
   5.1722913e-02
   3.9675174e-02
   1.6130983e-01
   9.5723382e-02
   5.9253540e-02
   1.5229040e-01
   1.9857474e-02
   8.4138299e-02
   1.0619591e-01
   1.3641598e-01
   1.9305748e-01
   1.0612130e-01
   4.8389041e-02
   1.5857969e-01
   1.1820439e-01
   3.2361274e-01
   1.5830687e-01
   2.1577085e-01
   1.2544147e-01
   2.2119464e-01
   9.8747372e-02
   9.9815554e-02
   1.1357404e-01
   1.0809705e-01
   1.0202328e-01
   1.5972634e-01
   1.1652370e-01
   8.8702366e-02
   1.2960471e-01
   1.5317842e-01
   7.5172021e-02
   1.9484696e-01
   1.6777657e-01
   7.4066574e-02
   1.2220811e-01
   2.2458521e-02
   1.2878262e-01
   1.9187701e-01
   1.7224182e-01
   5.8755582e-02
   2.4387871e-02
   7.9769611e-02
   1.3062617e-01
   1.4710596e-01
   1.4237357e-01
   1.3747591e-01
   8.8549071e-02
   2.6623281e-01
   5.1820949e-02
   1.4488937e-01
   1.3488578e-01
   1.3891468e-01
   9.4407509e-02
   1.2106978e-01
   3.2826724e-02
   6.5147960e-02
   9.5474904e-02
   1.6970102e-01
   5.0985906e-02
   2.4400848e-01
   2.2803461e-01
   1.0309102e-01
   9.1073491e-02
   1.2461821e-01
   9.1235081e-02
   1.4922639e-01
   1.2679982e-01
   1.5363392e-01
   1.3040180e-01
   1.4866861e-01
   1.4985534e-01
   1.5482869e-01
   4.2058751e-02
   1.0662283e-01
   2.0961549e-01
   3.0398909e-02
   1.5836124e-01
   1.7775370e-01
   1.0533924e-01
   1.0690927e-01
   8.0252119e-02
   2.1832258e-01
   1.8504464e-01
   1.5082900e-01
   6.0685506e-02
   1.1440172e-01
   3.6891905e-02
   7.5007692e-02
   5.9289168e-02
   8.0953946e-02
   6.6180227e-02
   1.1680482e-01
   1.2002143e-01
   7.7560004e-02


==> sim/s2xcor_48_125_5.txt <==
   1.0083802e-01
   1.4492191e-01
   1.2434743e-01
   1.9852624e-02
   2.0669959e-01
   1.7906466e-01
   9.6639547e-02
   2.7164439e-01
   5.4333914e-02
   8.6702252e-02
   2.3600818e-01
   1.8232727e-01
   1.6893759e-01
   8.6987171e-02
   1.3856927e-01
   4.9853548e-02
   1.5154520e-01
   1.6448719e-01
   2.6795564e-01
   4.7002386e-02
   1.3815405e-01
   1.0087796e-01
   9.4021407e-02
   1.1856529e-01
   1.2724874e-01
   8.0474461e-02
   6.1020705e-02
   1.6460710e-01
   2.2517458e-01
   1.0073536e-01
   6.7194533e-02
   1.2373008e-01
   5.3968579e-02
   1.4684956e-01
   1.5647539e-01
   1.1810746e-01
   5.3401337e-02
   1.1443256e-01
   5.7462550e-02
   1.5612039e-01
   5.1152715e-02
   7.2843075e-02
   8.8721138e-02
   1.3367943e-01
   9.3376613e-02
   1.0667387e-01
   3.4880886e-02
   1.2173909e-01
   1.8900569e-01
   8.5645387e-02
   1.9432475e-01
   1.3509792e-01
   1.2696405e-01
   1.6655141e-01
   9.4948668e-02
   1.5074750e-01
   7.6948353e-02
   8.8513142e-02
   1.8917743e-01
   1.1832119e-01
   1.2717830e-01
   8.6996279e-02
   5.8226423e-02
   1.2497869e-01
   7.6967596e-02
   1.2600720e-01
   6.7521335e-02
   7.5975263e-02
   1.5143608e-01
   9.3705421e-02
   1.1772319e-01
   1.4798108e-01
   5.3306086e-02
   2.0783724e-01
   1.8962457e-01
   7.8630814e-02
   1.4643758e-01
   1.7527456e-01
   8.7015935e-02
   7.9815829e-02
   2.1516554e-01
   2.9914195e-02
   8.9905748e-02
   1.7203048e-01
   6.9702246e-02
   1.8524602e-01
   1.5193991e-02
   1.3883420e-01
   1.4429976e-01
   2.1004706e-01
   2.0028465e-01
   1.4394197e-01
   5.2792864e-02
   1.3501917e-01
   8.5111569e-02
   5.0218676e-02
   2.7372124e-02
   9.3501930e-02
   5.6370012e-02
   6.3388749e-02
   8.5689396e-02
   1.5376719e-01
   2.1566989e-01
   8.3329091e-02
   1.6436875e-01
   2.9420851e-01
   1.5906597e-01
   1.0570350e-01
   1.0605715e-01
   7.5052447e-02
   9.5597722e-02
   6.7540365e-02
   1.1800098e-01
   6.2960441e-02
   1.3827270e-01
   8.4769694e-02
   4.5359298e-02
   1.6272545e-01
   1.9354916e-01
   1.0195226e-01
   1.0609702e-01
   4.8501415e-02
   1.2507076e-01
   8.1087551e-02
   2.6068641e-01
   5.4608807e-02
   6.4671870e-02
   7.2645945e-02
   1.6952647e-01
   1.1885112e-01
   1.9066991e-01
   1.0054714e-01
   1.5372631e-01
   9.1683784e-02
   8.3937590e-02
   9.5727289e-02
   2.4641705e-01
   1.6348602e-01
   1.8702175e-01
   1.2992921e-01
   2.1033155e-01
   7.9557679e-02
   2.8131211e-02
   1.9079935e-01
   7.2550164e-02
   5.5689139e-02
   1.1493429e-01
   2.0464114e-01
   9.4474738e-02
   5.4205568e-02
   1.4411592e-01
   7.2447598e-02
   3.3203809e-02
   1.7525036e-01
   5.2275198e-02
   2.2269722e-01
   5.4932643e-02
   1.5189626e-01
   1.4114813e-01
   7.7590962e-02
   8.6442895e-02
   1.5864042e-01
   9.9296330e-02
   1.4537940e-01
   1.7160792e-01
   9.4686884e-02
   9.5531459e-02
   1.1209755e-01
   1.6586074e-01
   1.2909538e-01
   2.4080191e-01
   2.0434948e-01
   1.7300243e-01
   4.6027839e-02
   7.2400183e-02
   1.7553899e-01
   2.4513585e-01
   6.3914646e-02
   1.5250902e-01
   1.9817023e-01
   1.5145316e-01
   6.3070538e-02
   1.8602514e-01
   1.0788780e-01
   7.3898757e-02
   1.0624211e-01
   1.2652194e-01
   9.4422049e-02
   6.8768427e-02
   6.4239490e-02
   6.4036677e-02
   1.5397399e-01
   9.8462861e-02
   9.3567836e-02
   9.0107022e-02
   1.1719845e-01
   7.5431443e-02
   1.7799394e-01
   8.6632231e-02
   1.5260125e-01
   7.9194669e-02
   2.1352729e-01
   1.1760946e-01
   1.0376680e-01
   7.2733442e-02
   1.5800499e-01
   1.4008175e-01
   1.8777670e-01
   9.5351667e-02
   1.1953041e-01
   1.1542768e-01
   1.1108249e-01
   5.1952477e-02
   2.0508335e-01
   1.1982483e-01
   9.5021385e-02
   6.3031118e-02
   7.1575739e-02
   2.3191822e-01
   1.8586864e-01
   1.0189096e-01
   2.0921243e-01
   1.9703635e-01
   2.0361316e-01
   1.3845287e-01
   9.5377892e-02
   8.3887470e-02
   1.7856969e-01
   2.0872394e-01
   7.2059575e-02
   7.2336900e-02
   9.6326802e-02
   1.0547997e-01
   2.0651189e-01
   4.8844599e-02
   1.6670469e-01
   8.1978378e-02
   1.4718146e-01
   4.4379405e-02
   1.6016730e-01
   9.3442106e-02
   3.4024065e-02
   2.4183982e-01
   1.7135072e-01
   1.8580418e-01
   1.4354044e-01
   1.1011703e-01
   6.9718356e-02
   1.1944443e-01
   9.8151679e-02
   8.2419255e-02
   1.0039379e-01
   4.4301242e-02
   8.5169704e-02
   1.1998498e-01
   8.6627370e-02
   2.3914995e-01
   1.5164093e-01
   1.1625263e-01
   2.5196360e-01
   5.8302931e-02
   9.0919946e-02
   2.4818633e-01
   3.0868957e-02
   1.4407437e-01
   1.4256023e-01
   1.5172622e-01
   7.2852208e-02
   2.3074164e-01
   7.5080730e-02
   1.5268879e-01
   8.9814469e-02
   6.1788613e-02
   6.6614739e-02
   2.0328393e-02
   1.1954924e-01
   1.1958791e-01
   1.0664701e-01
   9.5135059e-02
   1.5116578e-01
   5.4957675e-02
   7.3750281e-02
   2.4046275e-02
   1.4886122e-01
   7.7752479e-02
   1.8153646e-01
   1.8031731e-01
   2.4162247e-01
   6.4009963e-02
   8.1018185e-02
   1.3154235e-01
   1.2867611e-01
   1.9465340e-01
   1.0258378e-01
   1.3031712e-01
   2.3908543e-01
   2.2222099e-01
   1.0174401e-01
   4.5259939e-02
   6.3878127e-02
   4.7182011e-02
   1.8213375e-01
   1.0649921e-01
   2.6660768e-02
   1.0320586e-01
   9.2897539e-02
   8.7897524e-02
   1.4247879e-01
   1.0666703e-01
   1.8325712e-01
   9.9190607e-02
   7.8265393e-02
   1.3870193e-01
   1.8910311e-01
   1.2038290e-01
   4.5909744e-02
   6.6876258e-02
   4.0941447e-02
   2.1932675e-01
   3.4430745e-02
   5.5587457e-02
   1.7214131e-02
   6.7229358e-02
   2.1091769e-01
   8.0062842e-02
   2.9005426e-01
   7.5022698e-02
   7.5405748e-02
   1.5556475e-01
   3.3928536e-02
   2.0768496e-01
   1.9280720e-01
   1.4619478e-01
   1.0302241e-01
   1.6436334e-01
   2.1564451e-01
   8.3611737e-02
   4.2040704e-02
   7.8438880e-02
   1.2881654e-01
   1.4431530e-01
   1.6866761e-01
   1.0228784e-01
   5.8321575e-02
   2.1169171e-01
   1.4268844e-01
   8.0250723e-02
   1.8999655e-01
   2.2120604e-01
   2.2359522e-01
   1.2611734e-01
   1.3379973e-01
   1.3895847e-01
   1.0120587e-01
   1.9072125e-01
   4.5061904e-02
   3.9498046e-02
   1.4830739e-01
   8.0458555e-02
   6.6134508e-02
   1.4005005e-01
   5.3856475e-02
   5.7513907e-02
   6.7344071e-02
   1.8633253e-01
   1.3920332e-01
   7.2795064e-02
   4.6362509e-02
   1.0993861e-01
   7.2587440e-02
   2.9949685e-01
   6.9461836e-02
   1.2827711e-01
   7.4879694e-02
   3.5763193e-02
   8.8687692e-02
   8.5111395e-02
   7.9128502e-02
   1.0561629e-01
   7.8946468e-02
   2.4902232e-01
   2.0764383e-01
   2.1541235e-01
   1.0103766e-01
   5.9925656e-02
   7.1115256e-02
   8.1247989e-02
   2.4307711e-01
   2.1876783e-01
   1.0057506e-01
   9.2776680e-02
   7.6790544e-02
   1.0000242e-01
   6.0165268e-02
   1.5626700e-01
   9.4184065e-02
   1.0762170e-01
   1.6520419e-01
   2.5204118e-01
   3.5916294e-02
   8.5826325e-02
   1.9185674e-01
   6.7633040e-02
   1.2300203e-01
   1.9246323e-01
   2.0020042e-01
   1.4772653e-02
   3.9200398e-02
   1.8521658e-01
   3.2462482e-02
   1.3949837e-01
   1.2800830e-01
   1.4571387e-01
   1.1813690e-01
   7.1476283e-02
   8.1602381e-02
   1.7243208e-01
   1.0224595e-01
   3.2028577e-02
   6.9030556e-02
   1.9677396e-01
   1.0594259e-01
   1.2322425e-01
   9.7271633e-02
   6.1916236e-02
   1.0156159e-01
   1.7085413e-01
   1.7685731e-01
   1.1351950e-01
   9.4581097e-02
   7.5998138e-02
   1.3319581e-01
   1.4087956e-01
   7.1177182e-02
   1.2725814e-01
   1.0943125e-01
   1.1011469e-01
   7.9559988e-02
   6.3226799e-02
   2.0777906e-01
   2.1365354e-01
   3.8042175e-02
   1.4174394e-01
   1.5594591e-01
   1.0643174e-01
   1.8814711e-01
   1.3435360e-01
   1.0693461e-01
   1.4995172e-01
   1.8561229e-01
   1.2053615e-01
   1.2128561e-01
   1.4622054e-01
   8.9858705e-02
   1.2124739e-01
   7.7032907e-02
   2.1226395e-01
   9.5068971e-02
   2.0666584e-01
   7.2189058e-02
   1.9223815e-01
   6.1886871e-02
   3.1971131e-01
   1.2528255e-01
   7.1339661e-02
   1.4880463e-01
   8.4807951e-02
   1.3403964e-01
   2.0494719e-01
   1.3844140e-01
   1.7549565e-01
   1.5634828e-01
   4.7540731e-02
   4.3402161e-02
   8.4925473e-02
   1.3739785e-01
   1.3845322e-01
   1.3047749e-01
   5.6458047e-02
   1.4374174e-01
   1.7613802e-01
   1.5863995e-01
   2.1413797e-01
   1.0328094e-01
   1.0379102e-01
   1.2940734e-01
   6.6032413e-02
   9.8230096e-02
   1.8118615e-01
   7.5530790e-02
   1.4742073e-01
   6.1281032e-02
   4.2473683e-02
   6.1911998e-02
   1.1417465e-01
   9.6680788e-02
   1.9545225e-01
   1.1665001e-01
   1.3613955e-01
   5.3770126e-02
   1.2345409e-01
   1.1576662e-01
   1.0563730e-01
   1.3567717e-01
   1.7172982e-01
   1.7358755e-01
   6.0621379e-02
   1.3326455e-01
   4.1544068e-02
   1.2242768e-01
   1.0660440e-01
   1.1550562e-01
   7.3677554e-02
   1.5702231e-01
   4.9094080e-02
   5.8814085e-02
   1.3921873e-01
   2.0288311e-01
   1.1000508e-01
   1.3303772e-01
   5.2929902e-02
   1.6347439e-01
   1.2016610e-01
   2.0881253e-01
   1.6377434e-01
   1.2989308e-01
   1.5096705e-01
   1.2073627e-01
   1.5003699e-01
   1.8568464e-01
   1.4214397e-01
   1.6073489e-01
   1.8995034e-01
   1.3015254e-01
   1.9382864e-01
   1.7479490e-01
   8.4246352e-02
   4.5853335e-02
   1.5593690e-01
   1.8491820e-01
   1.1685659e-01
   2.1275186e-01
   9.3761014e-02
   1.1999489e-01
   5.8611686e-02
   8.1300530e-02
   1.4996994e-01
   1.5197899e-01
   1.3990938e-01
   1.8169609e-01
   4.2777577e-02
   1.7050810e-01
   5.6251073e-02
   1.4597973e-01
   1.6896502e-01
   9.2076080e-02
   9.1059708e-02
   5.5243465e-02
   6.0756069e-02
   2.7065374e-01
   2.6321815e-01
   1.1673001e-01
   1.1965167e-01
   1.2448814e-01
   1.4249985e-01
   1.1684887e-01
   5.8746642e-02
   1.5289728e-01
   6.1930066e-02
   8.2834421e-02
   1.1140002e-01
   6.6936215e-02
   1.7008102e-01
   1.7246953e-01
   1.2422171e-01
   1.6358562e-01
   9.0111665e-02
   1.3645284e-01
   7.3996960e-02
   1.0361822e-01
   6.5037702e-02
   1.4025970e-01
   7.2143525e-02
   8.2756736e-02
   1.2495599e-01
   7.1701684e-02
   1.4076592e-01
   7.6525322e-02
   2.0536597e-01
   1.6132295e-01
   1.0783082e-01
   2.4083358e-01
   2.0046467e-01
   1.1306937e-01
   1.5964077e-01
   1.1444576e-01
   2.2000987e-01
   2.0749094e-01
   1.8559759e-01
   6.1493791e-02
   1.0302215e-01
   9.0346736e-02
   2.5064290e-01
   1.2674094e-01
   2.2968861e-01
   2.1385342e-01
   2.0948045e-01
   9.0982965e-02
   1.1865297e-01
   6.2840057e-02
   1.4044790e-01
   1.1497641e-01
   1.2333213e-01
   1.6218695e-01
   1.4695897e-01
   1.5089399e-01
   1.9393473e-01
   1.5014222e-01
   1.9799405e-01
   3.8042534e-02
   8.7306993e-02
   2.1200890e-01
   6.6023089e-02
   1.3379693e-01
   1.8362993e-01
   1.6867775e-01
   9.0427405e-02
   6.4175540e-02
   2.8797530e-01
   3.1739469e-01
   1.3211510e-01
   1.4650793e-01
   6.8362051e-02
   9.8612949e-02
   1.1195638e-01
   7.4588796e-02
   9.8882598e-02
   1.1318118e-01
   8.8539129e-02
   2.1570086e-01
   1.6291920e-01
   6.2740883e-02
   8.1010625e-02
   6.9415339e-02
   1.0697044e-01
   7.3178660e-02
   2.0633394e-01
   1.2275905e-01
   1.6415161e-01
   6.4851032e-02
   1.1160452e-01
   6.8449464e-02
   3.8085229e-02
   1.8598109e-01
   1.4204088e-01
   1.8779161e-01
   5.9752453e-02
   2.3171126e-01
   2.3238704e-02
   2.1083733e-01
   1.0163356e-01
   7.8190602e-02
   9.3052223e-02
   6.5216738e-02
   1.3048684e-01
   5.0087039e-02
   1.1175017e-01
   6.1838561e-02
   1.9240044e-01
   1.4429893e-01
   1.1230994e-01
   1.7021837e-01
   4.6955765e-02
   7.4755162e-02
   8.3462716e-02
   8.6533325e-02
   1.1864184e-01
   3.3974759e-02
   2.1597201e-01
   1.4687870e-01
   1.0364892e-01
   2.1820156e-01
   1.0086785e-01
   1.5045747e-01
   5.6758462e-02
   2.8002105e-01
   6.2531127e-02
   1.5823193e-01
   1.7872077e-01
   1.1760511e-01
   5.5697834e-02
   1.7368386e-01
   1.1323453e-01
   8.6741939e-02
   3.9316730e-02
   1.3254808e-01
   1.2951359e-01
   1.2150744e-01
   1.0124664e-01
   9.8387311e-02
   1.5453671e-01
   1.8362033e-01
   4.4734340e-02
   7.3409877e-02
   1.9490710e-01
   5.1180062e-02
   2.0714412e-01
   1.9512633e-01
   1.8571522e-01
   7.4764053e-02
   1.9409796e-01
   7.2123763e-02
   1.0836141e-01
   9.6716280e-02
   5.0505412e-02
   9.9514852e-02
   5.3112721e-02
   9.0406332e-02
   8.5528156e-02
   1.6541837e-01
   9.0043406e-02
   6.9923428e-02
   2.1408271e-01
   1.3428796e-01
   1.4512216e-01
   2.2484003e-01
   1.1153040e-01
   7.1460015e-02
   2.5676289e-01
   5.4046562e-02
   2.0728753e-01
   2.1584809e-02
   1.4872938e-02
   2.1729793e-02
   8.4794016e-02
   7.5168858e-02
   1.3639780e-01
   1.5602251e-01
   9.8295959e-02
   1.2750922e-01
   1.6627274e-01
   1.3282304e-01
   1.0082522e-01
   6.7472159e-02
   4.1482256e-02
   1.2084569e-01
   1.0165630e-01
   9.8462839e-02
   1.0349819e-01
   5.4754565e-02
   3.2372133e-02
   1.4251831e-01
   6.7632219e-02
   7.8005036e-02
   1.1408549e-01
   9.1170394e-02
   1.6406914e-01
   1.8869514e-01
   1.3611110e-01
   5.2683832e-02
   2.3740125e-02
   7.3767143e-02
   9.3991703e-02
   1.0311636e-01
   1.2720207e-01
   6.7212041e-02
   4.3608664e-02
   1.3717423e-01
   9.1140822e-02
   2.0773009e-01
   1.3306195e-01
   1.0779130e-01
   5.8139333e-02
   1.2639820e-01
   5.9819228e-02
   8.8992455e-02
   7.8027920e-02
   1.2840882e-01
   7.7005884e-02
   5.5663236e-02
   9.5969401e-02
   1.0276969e-01
   2.0115577e-01
   7.3634700e-02
   9.3387321e-02
   1.0062433e-01
   1.5839114e-01
   1.4381260e-01
   6.4679387e-02
   1.1730492e-01
   8.2385140e-02
   1.4331211e-01
   7.9313314e-02
   2.0295027e-01
   7.4027050e-02
   1.0722841e-01
   5.3180389e-02
   1.1501623e-01
   1.0217224e-01
   4.4870057e-02
   1.5240325e-01
   7.1187973e-02
   1.9529823e-01
   5.6320379e-02
   2.3098759e-01
   1.4295945e-01
   5.3255912e-02
   8.7751836e-02
   1.5122993e-01
   2.4683967e-01
   9.6486386e-02
   1.0082183e-01
   1.4681172e-01
   7.5498915e-02
   1.4522286e-01
   6.2778111e-02
   9.0568906e-02
   1.1017552e-01
   1.7022816e-01
   7.2861396e-02
   1.8445455e-01
   8.2892777e-02
   8.1136616e-02
   1.4489451e-01
   1.2040311e-01
   1.1329232e-01
   2.1549037e-01
   2.4072457e-01
   2.3295350e-01
   1.2984445e-01
   1.0246220e-01
   1.0861573e-01
   9.0514033e-02
   1.2592115e-01
   1.1847304e-01
   3.4761263e-02
   2.7479200e-02
   1.5774294e-01
   7.0077225e-02
   1.2442906e-01
   1.9464719e-01
   1.6213524e-01
   7.4182391e-02
   3.8854830e-02
   5.8883338e-02
   7.8008535e-02
   1.1763176e-01
   1.1291445e-01
   1.6230470e-01
   1.3869010e-01
   1.4862145e-01
   2.5170384e-01
   1.9424643e-01
   6.8928937e-02
   1.2012799e-01
   1.0361829e-01
   4.1408308e-02
   1.1156102e-01
   5.6733899e-02
   2.5348210e-01
   8.2601662e-02
   2.7952899e-01
   8.4759821e-02
   1.2375457e-01
   1.3509278e-01
   9.2393691e-02
   1.8579930e-01
   1.3842452e-01
   6.9059368e-02
   8.6838916e-02
   7.5342873e-02
   1.1241594e-02
   8.3098485e-02
   1.5710145e-01
   1.2786625e-01
   1.2483094e-01
   1.8484197e-01
   8.8980373e-02
   1.7639129e-01
   8.5806474e-02
   1.1762594e-01
   9.4293450e-02
   1.8795064e-01
   2.2855385e-01
   1.2516409e-01
   9.1622563e-02
   1.0904803e-01
   1.8852686e-01
   8.6855680e-02
   1.5662914e-01
   8.6382835e-02
   1.4511346e-01
   1.6387814e-01
   4.0728805e-02
   6.7618490e-02
   6.5931728e-02
   8.0852442e-02
   1.9625820e-01
   9.4136438e-02
   1.6817513e-01
   1.5651061e-01
   1.3908226e-01
   5.9661527e-02
   1.3563659e-01
   1.3365269e-01
   7.2322104e-02
   5.0383972e-02
   9.7600880e-02
   4.9394596e-02
   8.8173994e-02
   9.1082683e-02
   9.9765472e-02
   1.1819100e-01
   1.0203159e-01
   1.9412760e-02
   2.1971311e-01
   5.1443720e-02
   9.9199307e-02
   1.2518417e-01
   1.5710668e-01
   9.1518573e-02
   7.4564959e-02
   2.0272492e-01
   2.2319381e-01
   3.5233162e-01
   2.5799078e-02
   1.8711101e-01
   1.2636783e-01
   1.9765922e-01
   1.7539016e-01
   8.5492353e-02
   1.3864274e-01
   8.9440139e-02
   1.0775221e-01
   2.5023168e-01
   4.1050662e-02
   1.1724353e-01
   6.0284729e-02
   4.8102382e-02
   1.6702243e-01
   8.2901471e-02
   6.4598772e-02
   1.8097453e-01
   1.2109050e-01
   1.1422669e-01
   7.4422016e-02
   1.1243656e-01
   1.4184492e-01
   1.3121638e-01
   2.7389397e-02
   2.0003405e-01
   1.3734007e-01
   1.1249209e-01
   1.0394986e-01
   1.0611820e-01
   8.3389064e-02
   9.4305820e-02
   1.2566623e-01
   1.1222372e-01
   1.3389603e-01
   1.2915725e-01
   1.4065652e-01
   3.5411791e-02
   1.2865805e-01
   8.6888432e-02
   1.8720101e-01
   1.9820385e-01
   4.0554736e-02
   1.1743030e-01
   1.4560438e-01
   1.1966238e-01
   1.0596308e-01
   4.8656004e-02
   1.0198072e-01
   7.6896987e-02
   2.0113352e-01
   8.7723482e-02
   1.1448012e-01
   1.3462662e-01
   7.1848919e-02
   2.0972789e-01
   1.9236830e-01
   6.4348983e-02
   9.2294539e-02
   4.1443877e-02
   1.1893951e-01
   7.2594379e-02
   5.0606484e-02
   1.2082842e-01
   7.3849631e-02
   1.7763464e-01
   1.2405965e-01
   5.0277697e-02
   1.5336498e-01
   9.8375784e-02
   8.5602120e-02
   1.3857767e-01
   7.5332265e-02
   8.6370973e-02
   1.2542237e-01


==> sim/s2xcor_48_150.txt <==
   6.0674206e-01
   4.4373010e-01
   8.5562530e-01
   6.0657927e-01
   6.9891978e-01
   7.3541844e-01
   6.0792865e-01
   8.9880816e-01
   6.7568236e-01
   5.4977393e-01
   6.2064731e-01
   5.0417536e-01
   6.5414461e-01
   4.2517110e-01
   9.3449477e-01
   9.0358740e-01
   5.1463679e-01
   7.8735858e-01
   6.1979985e-01
   6.7680110e-01
   4.8507054e-01
   5.4163500e-01
   8.9596857e-01
   9.1480360e-01
   1.1956194e+00
   6.1129708e-01
   5.3850044e-01
   6.8131512e-01
   5.0892666e-01
   8.5748669e-01
   6.9559767e-01
   7.7914547e-01
   4.6015698e-01
   1.1000328e+00
   6.7540970e-01
   8.6317111e-01
   1.1086371e+00
   2.5479826e-01
   6.9038308e-01
   6.7378060e-01
   8.3292610e-01
   4.1679269e-01
   7.8662185e-01
   4.5442928e-01
   7.4771508e-01
   8.5116388e-01
   7.7463901e-01
   1.3011376e+00
   8.1111513e-01
   8.2793136e-01
   5.9098885e-01
   1.1235078e+00
   5.7869602e-01
   6.2274937e-01
   9.8227475e-01
   9.0877463e-01
   5.5490008e-01
   1.1455111e+00
   1.2047612e+00
   1.0098112e+00
   7.9973847e-01
   1.1012150e+00
   6.5432597e-01
   6.6974316e-01
   3.9337385e-01
   7.9992066e-01
   5.4323030e-01
   4.6941052e-01
   7.9060766e-01
   6.7477368e-01
   3.6118362e-01
   6.9993574e-01
   7.4447939e-01
   9.0881249e-01
   8.1350175e-01
   6.6468943e-01
   1.1579559e+00
   1.1866220e+00
   5.8904041e-01
   5.3157893e-01
   9.2597659e-01
   6.7178302e-01
   4.7414534e-01
   3.1364641e-01
   8.9539947e-01
   7.8263394e-01
   6.3458669e-01
   1.0761049e+00
   7.2201336e-01
   5.7185581e-01
   8.2218658e-01
   8.2065080e-01
   7.0017125e-01
   1.1483282e+00
   8.2938088e-01
   7.1352608e-01
   8.4904006e-01
   6.7212823e-01
   6.9976796e-01
   2.7199732e-01
   8.4601306e-01
   5.8496277e-01
   4.7028626e-01
   5.9821089e-01
   7.3969648e-01
   6.4691641e-01
   7.8324995e-01
   8.7925742e-01
   8.7421956e-01
   7.1789144e-01
   5.4945581e-01
   1.2299158e+00
   9.7450985e-01
   7.9663016e-01
   7.5321408e-01
   5.8812651e-01
   1.6273889e-01
   7.3984108e-01
   8.8490600e-01
   7.1196683e-01
   7.7620722e-01
   8.5126916e-01
   8.8176286e-01
   8.7164983e-01
   1.1043562e+00
   2.8220825e-01
   1.0337332e+00
   4.6510882e-01
   5.9437173e-01
   7.9830662e-01
   7.1696760e-01
   9.9777361e-01
   8.6880909e-01
   7.2189923e-01
   6.2146863e-01
   1.0160798e+00
   6.7994067e-01
   7.3820988e-01
   8.7844628e-01
   8.7132022e-01
   8.1651579e-01
   6.4731082e-01
   8.4766390e-01
   9.7775864e-01
   8.1992098e-01
   8.3204007e-01
   8.3091889e-01
   9.0056895e-01
   7.1833862e-01
   5.6229067e-01
   7.4283875e-01
   4.6707166e-01
   7.7310666e-01
   5.5914992e-01
   1.1824558e+00
   8.3985235e-01
   9.6620316e-01
   5.8400341e-01
   6.3714265e-01
   7.3158140e-01
   4.2009497e-01
   8.6379831e-01
   9.0836559e-01
   1.6770450e-01
   1.3410962e-01
   6.2517718e-01
   7.0816314e-01
   3.3908365e-01
   7.2875704e-01
   5.5063550e-01
   9.7235932e-01
   6.9378673e-01
   1.2096271e+00
   8.3023669e-01
   3.1824998e-01
   2.9325495e-01
   6.5647322e-01
   4.5496193e-01
   8.2714452e-01
   1.0510436e+00
   1.2529216e+00
   6.5186944e-01
   8.7034342e-01
   6.7945643e-01
   3.7367592e-01
   7.9574711e-01
   8.7892663e-01
   5.3829287e-01
   8.7541584e-01
   4.9337249e-01
   6.4323134e-01
   9.1443191e-01
   9.3392411e-01
   8.1874225e-01
   5.5591593e-01
   7.3669759e-01
   9.5920770e-01
   5.0571211e-01
   6.6046835e-01
   5.3233534e-01
   6.7674016e-01
   5.4792088e-01
   9.5483136e-01
   8.4979875e-01
   7.5051172e-01
   9.8297305e-01
   6.5302212e-01
   9.2222228e-01
   8.7936590e-01
   7.4240781e-01
   7.7120673e-01
   7.1966636e-01
   7.2587014e-01
   7.5413796e-01
   5.6070944e-01
   6.2037135e-01
   6.0524955e-01
   2.9555958e-01
   1.1426476e+00
   6.2266013e-01
   8.4497112e-01
   6.9186640e-01
   1.2195243e+00
   7.9426505e-01
   9.2422814e-01
   7.3111233e-01
   7.9501163e-01
   7.5466678e-01
   8.7697675e-01
   9.6406661e-01
   7.4003173e-01
   7.1336199e-01
   1.0053882e+00
   7.3534233e-01
   6.3191177e-01
   7.8559654e-01
   1.0171268e+00
   7.1765567e-01
   7.1170744e-01
   9.5524020e-01
   4.2317814e-01
   8.0438225e-01
   5.5469774e-01
   5.5657125e-01
   5.0642077e-01
   7.0563885e-01
   5.7025161e-01
   5.6957404e-01
   9.1648168e-01
   9.6294658e-01
   8.5457789e-01
   9.3502529e-01
   5.7386398e-01
   5.2540993e-01
   8.4779693e-01
   1.1261853e+00
   4.3053458e-01
   9.4412195e-01
   9.3113734e-01
   4.6509338e-01
   5.9484052e-01
   7.6076037e-01
   8.0958462e-01
   1.1144501e+00
   6.3448393e-01
   1.1370407e+00
   7.8008206e-01
   4.4724250e-01
   6.8152462e-01
   1.0700509e+00
   7.6469460e-01
   4.8839247e-01
   7.3147405e-01
   1.1200980e+00
   7.5998354e-01
   5.2467830e-01
   1.0845697e+00
   5.9736078e-01
   5.1651070e-01
   1.0048944e+00
   4.4087929e-01
   6.8641539e-01
   8.4783544e-01
   6.6676531e-01
   5.0202841e-01
   8.9177680e-01
   8.0551280e-01
   8.9983056e-01
   4.2370400e-01
   7.1187862e-01
   1.0214967e+00
   9.4029205e-01
   1.2068318e+00
   1.0078288e+00
   9.0810109e-01
   5.7916471e-01
   1.2313601e+00
   1.1376200e+00
   7.2082448e-01
   3.4523594e-01
   4.4030039e-01
   9.3078500e-01
   9.1613537e-01
   7.6958368e-01
   4.4122467e-01
   6.9829892e-01
   1.0346825e+00
   1.0904580e+00
   9.1046143e-01
   2.9771892e-01
   7.3995736e-01
   8.1403097e-01
   1.1977371e+00
   2.9213968e-01
   6.4727254e-01
   1.1255863e+00
   3.3715131e-01
   8.6134373e-01
   9.6419518e-01
   1.2338510e+00
   7.4356055e-01
   9.9753978e-01
   1.1995822e+00
   6.1143563e-01
   8.8396790e-01
   7.1078947e-01
   3.6713445e-01
   1.0051058e+00
   6.7823286e-01
   9.5961140e-01
   8.9202905e-01
   5.8132505e-01
   8.6833452e-01
   9.1490767e-01
   8.4758664e-01
   8.6590586e-01
   7.4393650e-01
   3.8549591e-01
   7.6455061e-01
   5.8705872e-01
   5.8294233e-01
   6.4810258e-01
   4.8707214e-01
   1.1957511e+00
   8.4095697e-01
   4.2195793e-01
   6.3769930e-01
   8.4075157e-01
   6.0965255e-01
   5.8652190e-01
   3.9352798e-01
   6.3575721e-01
   7.3754130e-01
   4.5575373e-01
   7.6848142e-01
   7.5569428e-01
   1.1234411e+00
   6.6591061e-01
   9.5094206e-01
   3.1832943e-01
   8.8742690e-01
   1.0088795e+00
   1.0364182e+00
   3.6081259e-01
   1.1110447e+00
   7.7182255e-01
   3.6489622e-01
   8.1307328e-01
   5.6500424e-01
   8.5993763e-01
   2.9937500e-01
   4.9199774e-01
   9.3144448e-01
   8.3502515e-01
   2.9089630e-01
   7.4659148e-01
   1.0141025e+00
   4.7344760e-01
   3.8330545e-01
   4.4352844e-01
   4.6052854e-01
   1.1524770e+00
   2.6198893e-01
   4.7433725e-01
   6.1060187e-01
   7.8457657e-01
   6.4391945e-01
   7.8280750e-01
   9.7682712e-01
   3.4872344e-01
   6.1441965e-01
   5.2881296e-01
   8.0567242e-01
   7.2040742e-01
   6.5014011e-01
   8.2129604e-01
   8.1138323e-01
   8.0994407e-01
   3.0521975e-01
   9.3101823e-01
   8.4353444e-01
   7.4751383e-01
   8.6497010e-01
   7.6093059e-01
   7.3511352e-01
   7.9050327e-01
   1.0045765e+00
   6.8237352e-01
   6.7521815e-01
   6.8972055e-01
   8.2602356e-01
   7.2897929e-01
   6.1976916e-01
   1.1592055e+00
   7.7457799e-01
   6.6721596e-01
   6.4819787e-01
   1.3425838e+00
   4.5817538e-01
   8.4412898e-01
   8.9802317e-01
   9.3246549e-01
   1.1331508e+00
   5.3408649e-01
   7.6183972e-01
   1.0530565e+00
   1.1397632e+00
   9.1657857e-01
   9.7833647e-01
   1.0301144e+00
   5.3345624e-01
   9.2583844e-01
   4.7492451e-01
   8.2278493e-01
   3.7830335e-01
   5.2835166e-01
   8.7583455e-01
   1.8528323e-01
   9.2417321e-01
   1.3840679e+00
   9.2474298e-01
   1.1321454e+00
   8.0974287e-01
   8.2580740e-01
   9.3042375e-01
   6.5679956e-01
   6.4909378e-01
   5.8257076e-01
   7.5914547e-01
   7.5249066e-01
   8.8041993e-01
   1.2550993e+00
   4.5420757e-01
   4.5359816e-01
   9.4874855e-01
   7.6506569e-01
   8.5738342e-01
   3.8398272e-01
   7.2195080e-01
   2.1358916e-01
   4.8609513e-01
   3.7553431e-01
   4.5501562e-01
   9.4875045e-01
   5.4015538e-01
   1.0519583e+00
   9.0610519e-01
   8.7645280e-01
   9.0169954e-01
   8.5723388e-01
   9.1768861e-01
   9.4539538e-01
   1.0013651e+00
   6.9476141e-01
   7.7573494e-01
   8.9752366e-01
   3.6584559e-01
   5.5812607e-01
   8.9772344e-01
   8.9955596e-01
   8.2537540e-01
   1.2559551e+00
   7.5478881e-01
   6.4999087e-01
   8.6834449e-01
   4.6448448e-01
   9.5136559e-01
   5.6977049e-01
   7.8893315e-01
   6.2299225e-01
   7.9332844e-01
   9.7882616e-01
   7.2009776e-01
   4.8592646e-01
   9.0644237e-01
   8.6231241e-01
   6.1897718e-01
   7.7917373e-01
   6.7251830e-01
   7.8928170e-01


==> sim/s2xcor_48_150_05.txt <==
   1.0021559e-01
   7.7994717e-02
   1.3806569e-01
   3.7844285e-02
   7.2962491e-02
   1.8120634e-01
   1.5371365e-01
   1.9857854e-01
   8.5265707e-02
   1.7745671e-01
   4.0753116e-02
   1.1757960e-01
   1.1373257e-01
   8.3886349e-02
   1.0024210e-01
   1.3397791e-01
   7.1089462e-02
   1.6849465e-01
   5.3222113e-02
   1.6197346e-01
   9.7100634e-02
   1.9866712e-01
   8.9072340e-02
   1.7314555e-01
   1.3292082e-01
   3.2181843e-02
   1.8970752e-01
   1.2824846e-01
   7.0503870e-02
   1.0405540e-01
   1.2264701e-01
   9.0944785e-02
   1.4660785e-01
   1.5118318e-01
   1.2343834e-01
   8.3806325e-02
   9.1461300e-02
   1.7126699e-01
   1.0483660e-01
   1.4952249e-01
   4.3238849e-02
   1.7521318e-01
   1.7084698e-01
   2.0462097e-01
   4.5582011e-02
   9.2936556e-02
   1.3263239e-01
   1.4565081e-01
   1.2680282e-01
   6.8049432e-02
   9.4935275e-02
   1.0578272e-01
   8.0490586e-02
   3.9542763e-02
   8.5159287e-02
   8.7993980e-02
   2.0960325e-02
   6.9617794e-02
   2.0261331e-02
   1.5222660e-01
   8.7463920e-02
   1.6007973e-01
   7.5465184e-02
   7.7120216e-02
   1.1881113e-01
   9.9796294e-02
   6.4519517e-02
   1.2029918e-01
   1.8417201e-01
   1.6210337e-01
   3.1487219e-02
   7.3024208e-02
   1.1547068e-01
   1.0307098e-01
   3.9209848e-02
   7.6557014e-02
   1.5006826e-01
   9.3281511e-02
   3.3045710e-02
   3.8912548e-02
   1.1585703e-01
   1.0721713e-01
   1.2003836e-01
   1.7466531e-01
   8.6527764e-02
   1.7339463e-01
   5.2756637e-02
   2.0683118e-01
   7.5852766e-02
   7.4733629e-02
   1.4687143e-01
   9.8715511e-02
   1.1093353e-01
   1.7940409e-01
   1.3505865e-01
   1.2966163e-01
   1.0414693e-01
   6.7949611e-02
   1.5501125e-01
   1.0455793e-01
   1.5000295e-01
   1.4333994e-01
   1.4359639e-01
   5.4550651e-02
   2.1722709e-01
   1.2703175e-01
   5.3979521e-02
   6.8924251e-02
   7.8629221e-02
   1.7975656e-01
   5.3252744e-02
   2.3765732e-02
   4.6053268e-02
   1.1927008e-01
   7.2233401e-02
   4.8601366e-02
   2.0917049e-01
   1.1726948e-01
   8.2553026e-02
   1.7875930e-01
   7.1573291e-02
   1.0598704e-01
   1.3509485e-01
   6.3872834e-02
   4.6401331e-02
   2.1587187e-01
   1.7695330e-01
   2.2506305e-01
   4.3547916e-02
   1.1993933e-01
   1.0791225e-01
   7.4845006e-02
   9.8657216e-02
   2.6506042e-02
   1.5738568e-01
   2.0906421e-01
   6.9836097e-02
   7.4514723e-02
   2.1999961e-01
   5.0120230e-02
   8.9012914e-02
   1.3478275e-01
   1.2892348e-01
   3.4288995e-02
   3.6910331e-02
   5.6164370e-02
   1.2103017e-01
   1.5634347e-01
   1.0028842e-01
   1.2583556e-01
   1.4482569e-01
   8.0741114e-02
   5.0359642e-02
   1.4386243e-01
   2.9146035e-02
   7.1194663e-02
   2.5562431e-01
   1.4884788e-01
   1.6044279e-01
   4.7804645e-02
   1.1066845e-01
   1.7235591e-01
   9.5079406e-03
   9.4457370e-02
   2.0041139e-01
   1.3230637e-01
   4.5731851e-02
   1.7108027e-01
   8.4295862e-02
   4.3809210e-02
   8.5331096e-02
   6.2070386e-02
   5.6293749e-02
   1.4496525e-01
   2.7848880e-02
   5.0732469e-02
   1.3147381e-01
   1.3699974e-01
   1.0129645e-01
   1.2730355e-01
   1.2117749e-01
   8.9226024e-02
   6.5449487e-02
   9.8803300e-02
   1.1678925e-01
   1.1921533e-01
   4.9352147e-02
   2.2244292e-01
   1.7489546e-01
   1.3534079e-01
   1.2542272e-01
   6.4579878e-02
   6.0959502e-02
   9.4802275e-02
   9.3428131e-02
   6.9688587e-02
   4.5277639e-02
   1.2796636e-01
   1.4394674e-01
   8.5799160e-02
   1.0596147e-01
   1.4488645e-01
   1.1235899e-01
   1.2881477e-01
   7.9607097e-02
   7.8987793e-02
   1.5735920e-01
   6.8666988e-02
   1.4721729e-01
   2.2222930e-01
   1.4552390e-01
   9.9868633e-02
   4.9162105e-02
   1.0298299e-01
   2.2705323e-01
   1.6098128e-01
   1.1276562e-01
   7.7192296e-02
   7.7734831e-02
   1.2505514e-01
   1.2099829e-01
   1.1664806e-01
   2.5620055e-02
   3.6059649e-02
   1.1606342e-01
   1.4621715e-01
   4.9170799e-02
   1.3657415e-01
   1.5361184e-01
   9.2025137e-02
   9.9098916e-02
   1.4697558e-01
   1.5620493e-01
   1.6511963e-01
   6.2191400e-02
   1.3213066e-01
   3.3024720e-02
   1.1546429e-01
   1.1565236e-01
   1.8993800e-01
   7.6483247e-02
   1.4620983e-01
   1.3541014e-01
   1.7495998e-01
   9.8957220e-02
   7.1898883e-02
   1.0546614e-01
   9.1452894e-02
   9.0029066e-02
   1.1259196e-01
   4.7701758e-02
   7.2008104e-02
   1.0528035e-01
   1.5665786e-01
   1.9373801e-01
   1.8771023e-01
   1.1991824e-01
   1.6851002e-01
   1.3363623e-01
   7.9223416e-02
   1.1694084e-01
   6.1010014e-02
   1.3699033e-01
   1.6901634e-01
   6.2451545e-02
   8.2722875e-02
   1.2365750e-01
   1.2603531e-01
   2.4939336e-02
   2.1606385e-01
   9.8542833e-02
   5.7897615e-02
   8.4349010e-02
   8.2243164e-02
   7.8014228e-02
   1.1247068e-01
   1.7596265e-01
   1.2372951e-01
   6.8974662e-02
   1.0378048e-01
   7.5366703e-02
   8.6036037e-02
   6.8297379e-02
   7.2698819e-02
   6.7176851e-02
   5.8503482e-02
   9.7226900e-02
   9.8643908e-02
   2.0806252e-01
   1.4298484e-01
   7.4952496e-02
   2.4344867e-01
   9.0696622e-02
   1.0975939e-01
   1.8352156e-01
   1.6216001e-01
   1.2939280e-01
   2.2645582e-01
   1.3201790e-01
   8.1636534e-02
   7.9997873e-02
   5.6279113e-02
   1.4528496e-01
   1.2029813e-01
   1.5525460e-01
   1.2514134e-01
   1.4006857e-01
   3.6554897e-02
   1.2167044e-01
   6.6851769e-02
   8.2203637e-02
   9.7986831e-02
   1.2870314e-01
   7.3404279e-02
   3.7914736e-02
   1.4501720e-01
   1.1092568e-01
   6.9963556e-02
   1.7923211e-01
   1.1862726e-01
   1.5476587e-01
   1.7037553e-01
   1.3940314e-01
   8.9409293e-02
   1.4231744e-01
   1.1608615e-01
   1.3865058e-01
   6.9278146e-02
   1.5356600e-01
   5.3592454e-02
   6.1845634e-02
   5.0811334e-02
   1.3524162e-01
   4.2140020e-02
   6.1512054e-02
   8.2717387e-02
   5.5176946e-02
   7.7997714e-02
   9.0199906e-02
   9.2762944e-02
   9.9664856e-02
   2.4302128e-02
   3.4010801e-02
   1.4268706e-01
   1.7193910e-01
   5.3568802e-02
   1.1817169e-01
   1.2572349e-01
   2.0288422e-01
   1.6475391e-01
   6.3893623e-02
   1.9400199e-01
   1.0303844e-01
   1.0914650e-01
   1.4249473e-01
   9.5857097e-02
   5.7558990e-02
   1.2770044e-01
   3.2055961e-02
   1.4008571e-01
   2.0963475e-01
   5.0982443e-02
   1.0917931e-01
   1.1269723e-01
   8.3998163e-02
   7.6122635e-02
   4.6662170e-02
   1.0466799e-01
   6.2193846e-02
   3.8524194e-02
   1.3861243e-01
   9.5634795e-02
   1.3591419e-01
   1.0014052e-01
   9.1586731e-02
   1.2392099e-01
   1.6274269e-02
   5.0893395e-02
   5.8305997e-02
   3.0032186e-02
   1.2248191e-01
   1.3819829e-01
   4.1481631e-02
   1.5101469e-01
   1.5188646e-01
   8.3446140e-02
   2.3226102e-01
   6.8959585e-02
   1.0846521e-01
   1.2831360e-01
   7.9814877e-02
   3.2001236e-02
   6.7894667e-02
   1.1803454e-01
   1.2528535e-01
   6.4720263e-02
   6.3645890e-02
   9.2007548e-02
   1.4100177e-01
   1.0310848e-01
   9.9719267e-02
   9.1072043e-02
   1.2529849e-01
   5.8912041e-02
   9.9453510e-02
   7.3334014e-02
   6.6333230e-02
   1.6254340e-01
   7.4540144e-02
   9.7874388e-02
   4.6251211e-02
   4.4509809e-02
   2.4065856e-01
   1.3530383e-01
   9.1801507e-02
   4.6332518e-02
   1.0738094e-01
   1.2419971e-01
   1.6164540e-01
   1.8714236e-01
   1.7501398e-01
   8.7582380e-02
   1.0922528e-01
   8.0247447e-02
   6.0237818e-02
   1.2213108e-01
   2.2487956e-02
   7.7401513e-02
   1.3155077e-01
   8.5322253e-02
   1.6854795e-01
   6.2016171e-02
   6.2707959e-02
   9.2329608e-02
   1.0990171e-01
   1.4479823e-01
   1.7170103e-01
   8.8145757e-02
   1.1129840e-01
   7.5586180e-02
   7.4969223e-02
   9.6721992e-02
   9.1676370e-02
   9.9819041e-02
   1.0401238e-01
   1.4048432e-01
   7.7784528e-02
   1.9026972e-01
   6.7899958e-02
   1.2680190e-01
   1.2662744e-01
   4.2052258e-02
   1.1074093e-01
   1.5704223e-01
   9.6251175e-02
   7.4499083e-02
   4.4922638e-02
   8.9118386e-02
   7.2993916e-02
   2.5456491e-01
   2.8968837e-02
   4.8679726e-02
   1.2300067e-01
   8.4502745e-02
   8.1778634e-02
   1.2077544e-01
   1.5212922e-01
   5.9624865e-02
   6.6944456e-02
   4.1186424e-02
   2.1170229e-01
   7.3071478e-02
   8.4392345e-02
   6.8724206e-02
   6.6110810e-02
   1.3429395e-01
   1.0384170e-01
   8.2975631e-02
   1.3555959e-01
   1.4879772e-01
   1.6566720e-01
   1.4660867e-01
   1.2733084e-01
   1.7832122e-01
   1.0801870e-01
   6.7474255e-02
   1.9203593e-01
   7.3521151e-02
   1.1612805e-01
   5.9132751e-02
   1.1712471e-01
   8.2883628e-02
   1.1501922e-01
   2.2660969e-01
   9.6701548e-02
   2.5795374e-01
   1.2493747e-01
   7.5604840e-02
   1.6199510e-01
   1.0458493e-01


==> sim/s2xcor_48_150_10.txt <==
   4.8637064e-02
   1.1994740e-01
   1.3156296e-01
   8.6407801e-02
   2.8670830e-02
   5.9513043e-02
   1.0174224e-01
   9.1646289e-02
   6.0627211e-02
   1.1352971e-01
   1.2553126e-01
   1.1501902e-01
   1.3938710e-01
   3.3237754e-02
   2.3893468e-01
   1.5696520e-01
   1.3890396e-01
   2.3487811e-01
   1.0465697e-01
   5.8524383e-02
   8.1923439e-02
   1.8941421e-01
   1.7700042e-01
   8.8916737e-02
   1.1058828e-01
   5.1586917e-02
   1.9960273e-01
   1.4848454e-01
   1.4205583e-01
   1.0787060e-01
   1.4599571e-01
   2.7096893e-01
   2.7075508e-02
   7.2823337e-02
   1.3582381e-01
   3.6460713e-02
   9.2236750e-02
   2.3054374e-01
   1.1373454e-01
   1.1449176e-01
   3.3108162e-02
   5.1303821e-02
   1.5435181e-01
   1.3539908e-01
   1.4232703e-01
   1.2656984e-01
   9.2209567e-02
   1.5355288e-01
   5.3614396e-02
   2.0097654e-01
   1.0720130e-01
   3.2737547e-02
   8.1240246e-02
   1.4530480e-01
   1.0257576e-01
   9.4654874e-02
   5.9567460e-02
   6.8495511e-02
   9.5856847e-02
   2.2875412e-01
   1.7805584e-01
   2.0911322e-01
   9.9510596e-02
   1.3750975e-01
   1.4772528e-01
   1.0561688e-01
   2.2371088e-01
   9.3827879e-02
   7.0422864e-02
   3.6691597e-02
   1.3427750e-01
   7.7091148e-02
   1.9731598e-01
   5.6493192e-02
   1.0656069e-01
   2.2655991e-01
   1.3335537e-01
   7.2114628e-02
   1.0140639e-01
   1.6876416e-01
   1.5559738e-01
   1.0810071e-01
   7.1648219e-02
   1.7082988e-01
   1.2577839e-01
   1.6611028e-01
   7.5037441e-02
   9.8706241e-02
   8.3724315e-02
   1.2597510e-01
   1.7128269e-01
   1.3894085e-01
   9.0299502e-02
   1.1072923e-01
   9.0334082e-02
   7.2050595e-02
   5.5971355e-02
   3.6444533e-02
   1.1798180e-01
   6.3333030e-02
   1.7958820e-01
   8.6538305e-02
   8.5299539e-02
   1.8571529e-01
   6.1810334e-02
   1.4440404e-01
   9.6808665e-02
   1.4398217e-01
   8.1454176e-02
   1.3678857e-01
   1.4038544e-01
   9.1716685e-02
   7.1308016e-02
   2.4698590e-01
   4.3677654e-02
   1.0979277e-01
   6.3571401e-02
   1.2561404e-01
   1.5843254e-01
   1.8001377e-01
   9.7287004e-02
   1.3163145e-01
   8.4621166e-02
   1.0620811e-01
   1.4504338e-01
   1.3041333e-01
   9.2356051e-02
   7.4020306e-02
   1.2891888e-02
   1.0842425e-01
   1.3298617e-01
   9.8650003e-02
   1.0041816e-01
   1.0886278e-01
   4.2458785e-01
   1.2291178e-01
   9.6799910e-02
   1.5552337e-01
   1.1152066e-01
   1.4001800e-01
   1.9687653e-01
   1.5030210e-01
   5.2928713e-02
   2.0367434e-01
   8.7257787e-02
   1.3119094e-01
   1.4040142e-01
   1.0384272e-01
   1.3514361e-01
   2.4556229e-01
   1.0320620e-01
   1.4027046e-01
   2.2781595e-02
   5.2344896e-02
   7.2006963e-02
   2.2804272e-01
   1.0009887e-01
   1.0923960e-01
   6.5756722e-02
   1.7170234e-01
   1.7338631e-01
   1.2301160e-01
   2.2933110e-01
   1.9879079e-01
   9.7583747e-02
   1.0751159e-01
   1.2781800e-01
   1.2678971e-01
   2.1764855e-01
   1.1848662e-01
   1.0203866e-01
   1.9361483e-01
   9.1241134e-02
   9.0492707e-02
   5.2543375e-02
   1.3163120e-01
   4.9810220e-02
   1.2487070e-01
   1.7607961e-01
   1.1812174e-01
   1.9594558e-01
   6.3083306e-02
   1.9258195e-01
   1.0674459e-01
   1.7541661e-01
   1.6710295e-01
   5.0130742e-02
   1.8805953e-01
   1.2275929e-01
   1.4335219e-01
   1.3560591e-01
   1.4369909e-01
   1.4425376e-01
   1.0485847e-01
   9.5525325e-02
   2.0230554e-01
   9.9118886e-02
   3.7287065e-02
   1.3611539e-01
   1.3493316e-01
   1.7524810e-01
   8.8520062e-02
   3.0231687e-02
   1.5948202e-01
   1.2349811e-01
   7.2349679e-02
   1.2383885e-01
   1.6895827e-01
   6.3220272e-02
   1.4794692e-01
   1.6378319e-01
   9.8063600e-02
   9.5961844e-02
   1.0773450e-01
   2.2413170e-01
   1.5626494e-01
   1.9105519e-01
   1.0410481e-01
   2.3430384e-02
   9.0253112e-02
   1.0063507e-01
   1.1519494e-01
   8.9579742e-02
   9.8708581e-02
   1.4385334e-01
   1.1950020e-01
   7.5549960e-02
   1.5984834e-01
   1.2084559e-01
   7.3154578e-02
   1.7290215e-01
   1.3570733e-01
   9.4593013e-02
   1.3193418e-01
   1.1964207e-01
   6.3008148e-02
   5.3754472e-02
   2.3319417e-01
   1.2389825e-01
   1.0948655e-01
   1.5763559e-01
   7.7844038e-02
   1.8848711e-01
   2.4043591e-01
   3.6236860e-02
   7.9471137e-02
   1.1387390e-01
   6.2373687e-02
   4.6429681e-02
   1.7960732e-01
   1.2166278e-01
   5.3341759e-02
   7.6345236e-02
   8.6111999e-02
   2.0375760e-02
   1.8009436e-01
   1.0993447e-01
   6.8836787e-02
   7.0978972e-02
   4.2194645e-02
   2.4639171e-02
   7.6199951e-02
   6.1267826e-02
   3.9196539e-02
   2.0123735e-01
   8.1468570e-02
   1.0800349e-01
   1.0942868e-01
   1.8651406e-01
   1.1131782e-01
   1.2662306e-01
   1.3579280e-01
   3.3862372e-01
   1.2799563e-01
   8.8749099e-02
   6.7345438e-02
   5.5488751e-02
   1.0548468e-01
   7.8690835e-02
   2.2073545e-01
   1.5315862e-01
   7.6641534e-02
   8.7343756e-02
   9.6273643e-02
   1.6056213e-01
   1.3755778e-01
   3.5314389e-02
   1.0487612e-01
   8.2545328e-02
   1.0725490e-01
   9.3553834e-02
   1.4511215e-01
   2.0301529e-01
   8.8303256e-02
   1.3704900e-01
   1.0486842e-01
   1.2776848e-01
   1.0888549e-01
   5.3780934e-02
   5.5582087e-02
   8.5883864e-02
   2.0659706e-01
   2.1978181e-01
   1.4892939e-01
   7.8452164e-02
   1.5775387e-01
   6.0476394e-02
   1.0266601e-01
   9.9856979e-02
   1.6060482e-01
   1.3010198e-01
   2.3501942e-02
   1.0512351e-01
   7.5196427e-02
   2.2527226e-01
   1.2704582e-01
   5.6135474e-02
   1.6334921e-01
   1.1467476e-01
   2.0459543e-01
   1.3418792e-01
   2.0881608e-01
   1.0980504e-01
   7.5476972e-02
   1.2759257e-01
   8.3603939e-02
   1.8222052e-01
   9.1081421e-02
   1.1111113e-01
   1.4745227e-01
   3.7541116e-02
   1.3931833e-01
   1.3722350e-01
   8.5497829e-02
   3.7000833e-02
   3.8585606e-02
   1.7134993e-01
   8.6680699e-02
   5.9331780e-02
   7.7078321e-02
   1.0339433e-01
   1.3591112e-01
   7.8202886e-02
   1.2634131e-02
   5.9558975e-02
   7.2800983e-02
   1.5831330e-01
   8.3205349e-02
   1.3172536e-01
   4.5428498e-02
   4.9591813e-02
   6.5962552e-02
   7.8864820e-02
   1.5972411e-01
   1.3805382e-01
   1.1330259e-01
   2.4360724e-01
   8.3962626e-02
   7.3419317e-02
   1.1416507e-01
   8.7376120e-02
   1.8872820e-01
   8.9654223e-02
   6.7792600e-02
   8.8713998e-02
   1.3074301e-01
   9.2023924e-02
   8.4499368e-02
   5.7411276e-02
   1.2282673e-01
   1.7295884e-01
   7.1442015e-02
   6.3318653e-02
   1.7198826e-01
   3.9783213e-02
   8.0264619e-02
   3.8876162e-02
   7.7447066e-02
   1.4476563e-01
   1.2045879e-01
   8.7268888e-02
   1.1998071e-01
   9.1301178e-02
   1.2482453e-01
   1.3000627e-01
   7.7833949e-02
   5.7593814e-02
   1.0818366e-01
   4.6062853e-02
   7.9647307e-02
   6.5714149e-02
   2.7625196e-01
   1.4839711e-01
   9.4227096e-02
   7.2106539e-02
   1.3920911e-01
   2.2058133e-01
   2.0308163e-01
   2.0667695e-01
   7.6180226e-02
   8.2698146e-02
   1.3781272e-01
   9.4303312e-02
   1.1700526e-01
   1.2596126e-01
   1.0746260e-01
   1.1308460e-01
   1.5823645e-01
   5.4995312e-02
   1.8086400e-01
   7.1072312e-02
   1.2874064e-01
   2.2620966e-01
   8.9983884e-02
   5.3326047e-02
   1.6070310e-01
   1.1870901e-01
   1.1681257e-01
   8.4297799e-02
   7.8395358e-02
   9.7112530e-02
   1.1211092e-01
   9.4066568e-02
   1.5838496e-01
   2.3537095e-01
   7.2786075e-02
   1.4904793e-01
   9.9582205e-02
   1.3976210e-01
   1.5803085e-01
   1.2603532e-01
   7.9176740e-02
   1.3804242e-01
   1.5038119e-01
   8.8327330e-02
   1.1860066e-01
   1.4546829e-01
   9.8091923e-02
   1.0996717e-01
   9.0192818e-02
   5.5430242e-02
   2.9234203e-02
   7.7691168e-02
   2.0714602e-01
   1.3748701e-01
   5.3202254e-02
   2.2618989e-01
   7.0806316e-02
   1.2892661e-01
   3.8741780e-02
   7.0348278e-02
   1.9386762e-01
   1.5267886e-01
   4.7016019e-02
   1.5338944e-01
   9.3313324e-02
   1.6215114e-01
   1.7911665e-01
   9.1705470e-02
   7.6670467e-02
   2.1176702e-01
   1.1220512e-01
   1.1822197e-01
   1.2045433e-01
   3.2641708e-02
   2.1513743e-01
   1.1035163e-01
   9.1170853e-02
   1.0547538e-01
   1.7449395e-01
   2.6109013e-01
   6.7450388e-02
   7.4590394e-02
   9.2475124e-02
   6.0314920e-02
   2.5494737e-02
   9.6951822e-02
   1.4121710e-01
   1.3061610e-01
   7.4941127e-02
   1.7881921e-02
   4.8122663e-02
   1.6089137e-01
   1.0909879e-01
   1.1144021e-01
   1.4180307e-01
   9.6461635e-02
   1.2850811e-01
   8.0349188e-02
   1.7924055e-01
   1.3084701e-01
   2.6548899e-01
   5.8238698e-02
   1.8602101e-01
   4.3730035e-02
   1.1238008e-01
   4.9232190e-02
   1.4660372e-01
   8.6123991e-02
   5.8475026e-02


==> sim/s2xcor_48_250_20.txt <==
   7.6652140e-02
   9.0539699e-02
   2.3949362e-01
   7.7093668e-02
   1.4652126e-01
   1.3422590e-01
   5.7843314e-02
   1.7953125e-01
   1.4283114e-01
   2.9007866e-01
   2.6271588e-01
   1.1051968e-01
   2.4655270e-01
   9.5255091e-02
   2.0580772e-01
   1.6391975e-01
   1.4187075e-01
   1.8572263e-01
   1.8018654e-01
   1.1598430e-01
   1.9444605e-01
   9.5897292e-02
   5.9538907e-02
   1.7161608e-01
   1.1183385e-01
   1.5079831e-01
   1.6946440e-01
   1.1440658e-01
   5.7203509e-02
   1.9214968e-01
   1.6582185e-01
   7.8797611e-02
   1.8659139e-01
   5.8959814e-02
   1.7163866e-01
   2.2200814e-01
   2.1950821e-01
   1.3826230e-01
   1.3348173e-01
   1.8909411e-01
   1.8627999e-01
   3.0605860e-01
   1.9801197e-01
   2.0609805e-01
   1.0704432e-01
   1.4339506e-01
   1.8260142e-01
   9.1475945e-02
   1.5986461e-01
   7.4118079e-02
   1.1785921e-01
   2.3048785e-01
   1.8136362e-01
   9.2979452e-02
   8.9034052e-02
   1.8465373e-01
   3.0399313e-02
   3.0050089e-01
   1.7106893e-01
   2.4273285e-01
   1.1732729e-01
   8.4953955e-02
   1.4015170e-01
   6.4723471e-02
   1.8286883e-01
   1.6705548e-01
   1.1262271e-01
   8.3405871e-02
   1.7476170e-01
   1.3261779e-01
   3.5470940e-02
   2.4154345e-01
   3.2344849e-01
   1.5356208e-01
   1.6180207e-01
   1.9027600e-01
   5.5424352e-02
   1.6639145e-01
   2.9086376e-01
   1.3381420e-01
   3.5110548e-01
   1.3439436e-01
   1.3368341e-01
   1.5768308e-01
   5.7422153e-02
   4.6504580e-02
   1.7406571e-01
   1.0935022e-01
   1.6118375e-01
   9.9694181e-02
   1.4619507e-01
   4.3074078e-02
   4.7382495e-02
   2.5978175e-01
   1.2749881e-01
   8.7497516e-02
   1.5675550e-01
   2.2654841e-01
   1.0568774e-01
   1.3334716e-01
   1.1518208e-01
   1.0444951e-01
   2.5418735e-01
   2.0578941e-01
   6.1281919e-02
   9.8869882e-02
   1.5872202e-01
   2.5053919e-01
   4.1767432e-02
   2.0140723e-01
   2.3521086e-01
   5.7913402e-02
   2.1521170e-01
   1.4353166e-01
   2.0760443e-01
   1.3653958e-01
   8.7511135e-02
   1.9305410e-01
   1.4984901e-01
   1.2866075e-01
   2.2955227e-01
   2.1493828e-01
   6.3791963e-02
   2.4158269e-01
   2.6115809e-01
   9.2316071e-02
   2.0134024e-01
   2.8145054e-01
   2.3697547e-01
   4.5593951e-02
   1.2502397e-01
   1.3622692e-01
   1.0440613e-01
   1.8066418e-01
   2.5054987e-01
   1.9548935e-01
   1.2947061e-01
   2.9251118e-01
   1.9824781e-01
   8.6983899e-02
   1.1421357e-01
   1.1237469e-01
   9.3312111e-02
   9.7266813e-02
   3.0669335e-01
   8.3599274e-02
   4.3267429e-02
   3.3586762e-02
   2.6614429e-01
   2.4358663e-01
   1.2246747e-01
   1.9307027e-01
   1.3059127e-01
   1.1885477e-01
   5.1726715e-02
   2.2510762e-01
   1.7668466e-01
   1.5885148e-01
   1.5244615e-01
   1.3287845e-01
   4.6930498e-02
   1.5152532e-01
   1.7427956e-01
   1.1402199e-01
   2.7061542e-01
   1.9316370e-01
   1.0052016e-01
   1.9725762e-01
   5.1941112e-02
   2.5061221e-01
   1.9748114e-01
   2.9695072e-01
   1.7753715e-01
   1.4820331e-01
   1.5618533e-01
   1.2387600e-01
   1.2357719e-01
   1.7485140e-01
   2.2524132e-01
   4.8429879e-02
   7.8678539e-02
   1.7375852e-01
   1.3962082e-01
   1.2273333e-01
   1.9484079e-01
   9.2917925e-02
   1.3025119e-01
   1.1614225e-01
   1.0671514e-01
   1.4384966e-01
   1.8596795e-01
   1.7159725e-01
   2.0065103e-01
   9.7152023e-02
   1.6012928e-01
   1.8000078e-01
   1.6208430e-01
   2.3291250e-01
   2.2335315e-01
   1.6492529e-01
   2.3328087e-01
   3.2753039e-01
   7.8994922e-02
   1.3585273e-01
   7.4712738e-02
   1.4818690e-01
   1.2748936e-01
   1.1397877e-01
   2.7880265e-01
   1.4475353e-01
   2.2692032e-01
   9.2734276e-02
   1.2374721e-01
   8.0954375e-02
   1.6466994e-01
   1.0788382e-01
   1.7144948e-01
   2.0807050e-01
   2.0954188e-01
   1.4929084e-01
   1.8930170e-01
   3.2542760e-01
   2.4162479e-01
   2.2398372e-01
   2.8727562e-01
   6.3405916e-02
   8.2880890e-02
   9.3318230e-02
   1.9104870e-01
   1.3855601e-01
   1.3644563e-01
   1.7559267e-01
   1.9853083e-01
   1.2970596e-01
   2.1850401e-01
   9.7035052e-02
   6.9618750e-02
   3.6160633e-01
   1.3498546e-01
   1.3134174e-01
   2.7544741e-01
   7.3581441e-02
   1.9650022e-01
   2.2269259e-01
   1.0914990e-01
   5.8683151e-02
   2.5188879e-01
   1.1199298e-01
   1.3212010e-01
   1.2792145e-01
   1.6513412e-01
   2.8170629e-01
   1.7053541e-01
   2.0076800e-01
   1.5322720e-01
   8.9637544e-02
   3.4006239e-01
   1.3177711e-01
   5.0806861e-02
   1.1257741e-01
   1.9326121e-01
   2.0471658e-01
   1.5496313e-01
   8.2494218e-02
   2.3214038e-01
   1.6221864e-01
   1.4858796e-01
   2.4143119e-01
   1.1071538e-01
   1.7211570e-02
   2.3556267e-01
   1.7663046e-01
   1.1816488e-01
   1.0729349e-01
   1.6983303e-01
   1.1758288e-01
   9.3820309e-02
   6.0606978e-02
   2.6864736e-01
   1.3623067e-01
   7.0509927e-02
   2.1664196e-01
   2.7358438e-01
   9.6794748e-02
   1.7980124e-01
   1.4923729e-01
   6.0539553e-02
   2.7052977e-01
   1.2316449e-01
   6.9400425e-02
   1.1888382e-01
   7.8101492e-02
   7.4826358e-02
   1.0373320e-01
   1.9388977e-01
   1.6969297e-01
   1.8982348e-01
   1.4801881e-01
   5.4606913e-02
   8.6862356e-02
   2.5573295e-01
   2.6720132e-01
   8.1884091e-02
   1.0455091e-01
   1.4461459e-01
   4.1040755e-01
   1.6597907e-01
   1.6565783e-01
   2.0785768e-01
   1.3631441e-01
   8.7357663e-02
   3.0131872e-01
   2.7348753e-01
   2.2566103e-01
   9.7213357e-02
   7.2568974e-02
   1.1179289e-01
   3.3951661e-02
   1.8899262e-01
   9.4065944e-02
   1.5578355e-01
   1.9237681e-01
   1.2952938e-01
   8.9103445e-02
   1.2638562e-01
   1.7544730e-01
   1.6523362e-01
   1.5931213e-01
   1.8508632e-01
   1.2075306e-01
   2.2430935e-01
   2.0089756e-01
   5.1567133e-02
   3.2443744e-02
   2.4680290e-01
   1.9969982e-01
   1.3008313e-01
   3.0401092e-01
   1.4315685e-01
   7.7891573e-02
   1.1200712e-01
   3.6409470e-01
   3.3814102e-01
   6.9637436e-02
   1.4665906e-01
   1.2714130e-01
   1.7027041e-01
   1.9541186e-01
   2.0656718e-01
   1.9220705e-01
   3.0352018e-01
   2.7078733e-01
   3.5490184e-01
   2.1158983e-01
   9.6024325e-02
   1.8621881e-01
   2.0275783e-01
   1.2730573e-01
   1.8192774e-01
   1.1496970e-01
   1.2900013e-01
   1.3766798e-01
   1.0359668e-01
   6.6901255e-02
   1.5247946e-01
   1.4305793e-01
   1.1617612e-01
   1.0555239e-01
   1.3278850e-01
   2.3462193e-01
   1.0034699e-01
   2.0258754e-01
   1.4455961e-01
   8.1211562e-02
   5.6525959e-02
   1.5995453e-01
   1.5357495e-01
   1.2265703e-01
   2.0934597e-01
   1.4946449e-01
   2.1605007e-01
   2.8257488e-01
   1.4068499e-01
   1.2012442e-01
   1.6488387e-01
   1.6718746e-01
   1.4398889e-01
   1.3213863e-01
   1.8240926e-01
   1.7417913e-01
   1.0605217e-01
   1.9177279e-01
   2.2306450e-01
   2.0330637e-01
   1.5883959e-01
   3.7742817e-01
   7.6249580e-02
   9.1615551e-02
   2.5149410e-01
   1.9949126e-01
   1.0675015e-01
   1.0179302e-01
   1.3580226e-01
   1.6443122e-01
   1.6697565e-01
   1.0365337e-01
   7.1697165e-02
   8.8685842e-02
   1.4041387e-01
   1.1364565e-01
   1.3477793e-01
   5.5407792e-02
   1.2478286e-01
   1.2795914e-01
   1.4136400e-01
   1.3433687e-01
   9.9241038e-02
   1.6127256e-01
   6.7322678e-02
   2.1547643e-01
   1.6676528e-01
   1.0735239e-01
   1.0627064e-01
   1.0146461e-01
   9.5577763e-02
   2.6100185e-01
   1.8137584e-01
   6.3530986e-02
   1.0262875e-01
   2.4348350e-01
   1.1241881e-01
   8.6715849e-02
   3.1873586e-01
   1.3455177e-01
   1.2244176e-01
   1.3838944e-01
   3.9153917e-01
   2.2803753e-01
   1.3976159e-01
   1.8332438e-01
   9.3839321e-02
   1.5457894e-01
   1.1567726e-01
   6.0172285e-02
   1.3655054e-01
   1.0108346e-01
   1.7520456e-01
   2.2030172e-01
   1.9638819e-01
   2.0706148e-01
   7.8409542e-02
   1.2970771e-01
   1.4008061e-01
   1.3795496e-01
   1.0959616e-01
   1.4306394e-01
   2.2587441e-01
   8.8375031e-02
   1.8003258e-01
   1.4600665e-01
   1.6697337e-01
   7.3897052e-02
   8.2837100e-02
   1.2901274e-01
   2.5500231e-01
   2.5628083e-01
   2.0070016e-01
   4.0883250e-01
   1.6818437e-01
   2.3396811e-01
   1.1229210e-01
   1.4662616e-01
   7.3068637e-02
   1.3320939e-01
   7.8196574e-02
   3.0947040e-01
   1.6953204e-01
   1.8996101e-01
   9.5081060e-02
   1.3376956e-01
   2.5722849e-01
   7.8925766e-02
   1.2609934e-01
   9.6323900e-02
   3.5717622e-02
   1.4908542e-01
   7.6202087e-02
   1.8193976e-01
   1.9595649e-01
   3.6981508e-02
   2.1122228e-01
   1.1620316e-01
   2.1078611e-01
   1.6997882e-01
   1.9307603e-01
   1.5438014e-01
   1.7709674e-01
   1.2043679e-01
   1.3814280e-01
   2.2327707e-01
   3.0371789e-02
   1.4258963e-01
   1.4048576e-01
   1.0368304e-01
   1.5304542e-01
   1.3594244e-01
   8.2517837e-02
   1.5721423e-01
   1.3804257e-01
   4.1349721e-01
   1.3944788e-01
   2.1896282e-01
   1.1986757e-01
   1.4288733e-01
   2.1448908e-01
   4.7551940e-02
   2.2362650e-01
   9.0464940e-02
   4.7654838e-02
   4.2553484e-01
   4.1210639e-02
   9.4375398e-02
   9.8242374e-02
   1.9933199e-01
   1.6765584e-01
   1.6817501e-01
   4.4102452e-02
   3.3828133e-01
   1.8418231e-01
   1.5546695e-01
   2.1403295e-01
   2.0496668e-01
   1.1451354e-01
   6.0538227e-02
   9.5135286e-02
   1.0218548e-01
   1.9255420e-01
   1.1681599e-01
   1.8626381e-01
   1.7160290e-01
   1.4446738e-01
   1.9079452e-01
   3.3272675e-02
   8.4772419e-02
   8.1026835e-02
   1.6676686e-01
   1.8294435e-01
   1.4780540e-01
   1.5780128e-01
   1.6969413e-01
   1.6572348e-01
   2.3400203e-01
   8.6712500e-02
   1.6119416e-01
   7.3957852e-02
   4.2876308e-02
   8.7258286e-02
   2.2070319e-01
   1.5124438e-01
   1.9248284e-01
   8.7942392e-02
   1.4261658e-01
   1.4583984e-01
   1.6130398e-01
   3.3751745e-01
   2.2551404e-01
   1.7808204e-01
   1.9507791e-01
   2.2706837e-01
   1.0324226e-01
   1.5470838e-01
   1.4743165e-01
   1.5389275e-01
   1.5918741e-01
   1.4071092e-01
   7.4287038e-02
   2.3316889e-01
   9.0206819e-02
   2.0142407e-01
   2.0930929e-01
   2.0497117e-01
   8.4150373e-02
   9.3836108e-02
   1.8416898e-01
   1.0043854e-01
   2.1470165e-01
   1.3823078e-01
   2.6397382e-01
   2.3358356e-01
   9.4945442e-02
   1.1624555e-01
   1.4501540e-01
   3.1668400e-01
   1.7197442e-01
   3.3059648e-02
   1.3865898e-01
   8.2781116e-02
   2.0641766e-01
   8.7281212e-02
   1.5934422e-01
   9.5745226e-02
   9.0214041e-02
   6.5064266e-02
   1.9834977e-01
   1.5584401e-01
   1.4513102e-01
   1.0126320e-01
   1.7582794e-01
   7.6029458e-02
   1.8884625e-01
   9.8735269e-02
   2.4873646e-01
   1.8447469e-01
   3.3846918e-01
   3.3530294e-01
   1.5162502e-01
   2.6014758e-01
   1.7705159e-01
   2.5133164e-01
   1.5510542e-01
   8.6338980e-02
   1.5087900e-01
   1.7449233e-01
   2.6944776e-01
   1.8983710e-01
   1.7075233e-01
   1.2689747e-01
   1.8763018e-01
   1.9103066e-01
   1.0992983e-01
   1.5923140e-01
   2.0560717e-01
   1.2721942e-01
   1.2860999e-01
   3.7149440e-01
   1.1821971e-01
   2.1963508e-01
   3.3478503e-01
   1.8335019e-01
   1.9179782e-01
   6.4788648e-02
   3.0796680e-01
   1.0333328e-01
   8.3895840e-02
   1.5359357e-01
   2.9299484e-01
   7.6277924e-02
   1.5145625e-01
   1.1732588e-01
   2.0493874e-01
   2.5787061e-01
   1.7709444e-01
   1.2912196e-01
   2.0072200e-01
   3.2346619e-01
   1.4200300e-01
   8.3831046e-02
   3.0374731e-01
   2.1972947e-01
   1.1677325e-01
   9.3372993e-02
   1.5432735e-01
   1.4346025e-01
   1.4708407e-01
   2.2168061e-01
   5.2204931e-02
   6.4778170e-02
   1.9477008e-01
   1.0080378e-01
   2.3938313e-01
   5.9669253e-02
   1.5483173e-01
   7.0537523e-02
   1.4198388e-01
   1.8096064e-01
   7.2450762e-02
   1.7909067e-01
   8.3286180e-02
   2.2105019e-01
   1.4790226e-01
   1.4271773e-01
   1.4870206e-01
   1.0394658e-01
   7.2241771e-02
   1.2455424e-01
   9.8423813e-02
   1.3333340e-01
   1.8265395e-01
   1.4262835e-01
   1.1931597e-01
   2.1564597e-01
   1.2018384e-01
   2.7827370e-01
   1.7042918e-01
   2.4761356e-01
   1.2336977e-01
   2.2420786e-01
   1.6220383e-01
   1.5674359e-01
   1.3121688e-01
   1.4158831e-01
   1.8557980e-01
   1.5799359e-01
   1.7441200e-01
   1.4667814e-01
   1.6012199e-01
   5.5241058e-02
   1.2765463e-01
   1.1372239e-01
   1.7625850e-01
   1.1446878e-01
   1.9510274e-01
   2.3256553e-01
   1.2899588e-01
   1.4585937e-01
   1.3989380e-01
   5.3701397e-02
   1.1064771e-01
   1.4445619e-01
   1.4711605e-01
   3.0629684e-01
   2.0569595e-01
   1.4753348e-01
   1.6599489e-01
   1.0770082e-01
   1.0125783e-01
   1.2403688e-01
   1.3364956e-01
   5.5224601e-02
   1.9665377e-01
   8.1863112e-02
   9.0540456e-02
   1.0551444e-01
   9.7154097e-02
   3.6208779e-01
   1.9224985e-01
   1.8543800e-01
   9.1377707e-02
   2.3233534e-01
   1.5333010e-01
   1.0666330e-01
   1.0308261e-01
   1.0168864e-01
   2.4396972e-01
   1.3808096e-01
   2.3372359e-01
   7.8566220e-02
   2.6361745e-01
   9.9842224e-02
   1.5518869e-01
   3.2560298e-01
   1.8437421e-01
   1.4541345e-01
   6.3877219e-02
   6.9310402e-02
   3.6917364e-02
   1.4750426e-01
   2.7100089e-01
   1.2809020e-01
   1.2655976e-01
   8.9026960e-02
   1.1304725e-01
   7.2605982e-02
   7.1877908e-02
   9.4055350e-02
   6.7437929e-02
   2.1958856e-01
   3.4760530e-01
   7.5381022e-02
   2.6787347e-01
   1.2873724e-01
   6.9831605e-02
   1.0314038e-01
   1.3730312e-01
   1.6179604e-01
   1.1901895e-01
   9.9335783e-02
   8.5596614e-02
   7.1043862e-02
   1.3088455e-01
   1.8551974e-01
   2.0209582e-01
   1.8262944e-01
   2.2168811e-01
   1.2560839e-01
   1.8510189e-01
   5.7777475e-02
   1.5976371e-01
   1.6998756e-01
   3.1525104e-02
   1.7298301e-01
   1.2217393e-01
   9.1823061e-02
   9.7044402e-02
   1.9799112e-01
   1.0025733e-01
   1.7960208e-01
   1.6009809e-01
   1.4280498e-01
   1.8090018e-01
   3.0576554e-01
   9.1713376e-02
   9.3729026e-02
   1.9549949e-01
   1.1331401e-01
   8.6105045e-02
   3.0297907e-01
   2.4356381e-01
   1.1497412e-01
   1.3860660e-01
   1.2496015e-01
   1.3213998e-01
   1.5775020e-01
   1.8707427e-01
   1.7164191e-01
   3.1819793e-01
   1.7164850e-01
   1.9514351e-02
   1.1033253e-01
   1.3150938e-01
   4.2266017e-02
   1.4667903e-01
   2.1295545e-01
   1.1346976e-01
   9.7868988e-02
   1.4486225e-01
   2.4473399e-01
   8.9998914e-02
   1.8932976e-01
   1.6414784e-01
   1.7105331e-01
   1.0179975e-01
   1.8035626e-01
   1.0611520e-01
   7.7066594e-02
   1.0275945e-01
   7.4325332e-02
   2.0827484e-01
   3.0309180e-01
   1.7268497e-01
   2.0593448e-01
   6.1312847e-02
   6.5714404e-02
   1.7024647e-01
   8.1738799e-02
   2.0406920e-01
   1.8948918e-01
   1.6396797e-01
   1.3063628e-01
   8.7744404e-02
   1.3027062e-01
   1.1665591e-01
   2.1294132e-01
   4.9919189e-02
   1.2477690e-01
   1.8987153e-01
   2.1689775e-01
   1.9070302e-01
   1.8070103e-01
   1.2351741e-01
   1.4796505e-01
   9.3456176e-02
   1.6856400e-01
   1.5438129e-01
   2.0656842e-01
   1.6412346e-01
   1.2063436e-01
   8.0012005e-02
   1.3653464e-01
   9.7500454e-02
   1.3378646e-01
   8.9837778e-02
   1.8101130e-01
   2.7121125e-01
   2.0309694e-01
   1.3904355e-01
   1.7296601e-01
   1.2175204e-01
   1.4378304e-01
   1.2305667e-01
   1.8984081e-01
   1.4155542e-01
   1.4976576e-01
   8.3820470e-02
   4.6040538e-02
   7.5295274e-02
   1.4231462e-01
   6.2753681e-02
   1.4622286e-01
   2.4973855e-01
   9.5441089e-02
   5.1549462e-02
   2.1702405e-01
   1.1136491e-01
   1.2681045e-01
   1.8994135e-01
   1.8060377e-01
   2.3776394e-01
   3.3423033e-01
   7.9347908e-02
   1.8204071e-01
   2.0266764e-01
   3.1186259e-01
   8.4705348e-02
   1.4824625e-01
   1.2790804e-01
   1.8895127e-01
   2.5219374e-01
   9.4376854e-02
   2.2341434e-01
   1.9084724e-01
   8.4687093e-02
   1.8310574e-01
   1.0333851e-01
   1.2301555e-01
   1.0212484e-01
   1.5274381e-01
   8.2366290e-02
   1.4729766e-01
   1.7680157e-01
   1.6715591e-01
   1.7040809e-01
   2.6710575e-01
   1.2800359e-01
   9.5432133e-02
   2.8514818e-01
   2.4951111e-01
   1.0563499e-01
   1.9569668e-01
   1.6743097e-01
   1.5567917e-01
   3.0454012e-02
   2.8170831e-01
   8.1239045e-02
   1.0858898e-01
   1.7717142e-01
   1.4658832e-01
   1.0796090e-01
   2.9507206e-01
   1.6085509e-01
   2.6920949e-02
   1.5360738e-01
   1.9267821e-01
   1.7842832e-01
   1.5366592e-01
   1.8096557e-01
   1.1534453e-01
   3.0198262e-02
   2.3746879e-01
   2.3944115e-01
   1.4161009e-01
   8.2748528e-02
   1.3409318e-01
   7.8532407e-02
   7.7726813e-02
   1.4193254e-01
   1.2369193e-01
   1.2755456e-01
   9.8886829e-02
   1.6743687e-01
   7.6058173e-02
   4.2672458e-01
   1.3179052e-01
   6.7239961e-02
   1.4429939e-01
   1.4340027e-01
   2.3654817e-01
   1.8430013e-01
   1.4876459e-01
   1.3716303e-01
   1.3754891e-01
   1.6662045e-01
   8.5451099e-02
   1.9529979e-01
   1.0453408e-01
   2.1595384e-01
   1.0947556e-01
   9.3930332e-02
   9.0265657e-02
   1.4944319e-01
   2.0614047e-01
   2.0729713e-01
   2.0941005e-01
   2.7213201e-01
   1.3400992e-01
   2.9503810e-01
   1.3389157e-01
   1.3751194e-01
   5.1249987e-02
   2.2646694e-01
   1.7256484e-01
   1.7331446e-01
   1.8293153e-01
   2.0431916e-01
   5.2051074e-02
   1.6312734e-01
   2.0549498e-01
   1.9170612e-01
   3.4523112e-01
   6.7738955e-02


==> sim/s2xcor_48_50.txt <==
   3.3085810e-01
   2.6023432e-01
   1.9042939e-01
   3.3706558e-01
   2.5342072e-01
   2.9827478e-01
   3.0921187e-01
   3.2261127e-01
   2.8661994e-01
   1.6754198e-01
   3.2942747e-01
   2.8130505e-01
   2.4149656e-01
   2.8554224e-01
   3.1599439e-01
   3.8471051e-01
   3.6213963e-01
   3.7444295e-01
   2.1003642e-01
   3.3484454e-01
   2.8572927e-01
   2.0030094e-01
   2.9581271e-01
   2.3333482e-01
   2.7187443e-01
   3.4221911e-01
   3.8246012e-01
   2.1879194e-01
   1.8832458e-01
   3.3061018e-01
   2.9685370e-01
   2.3631223e-01
   3.1517930e-01
   2.6821503e-01
   2.1725285e-01
   1.8007735e-01
   2.9131911e-01
   3.8688085e-01
   2.8528536e-01
   2.3909429e-01
   4.7780926e-01
   1.5083285e-01
   2.1855076e-01
   9.1643957e-02
   1.3033538e-01
   3.6453775e-01
   2.2554845e-01
   1.0522260e-01
   3.4568830e-01
   4.3237491e-01
   6.8179043e-02
   3.7241264e-01
   4.5046949e-01
   3.2232191e-01
   3.0580653e-01
   2.6118677e-01
   3.5202892e-01
   3.9285901e-01
   4.3751298e-02
   3.2300282e-01
   3.0804639e-01
   3.4369449e-01
   3.1850225e-01
   2.8471433e-01
   2.4920218e-01
   1.9829332e-01
   2.8220861e-01
   3.5962643e-01
   2.1977161e-01
   2.1348175e-01
   1.6565321e-01
   3.1421763e-01
   3.1238473e-01
   1.8178057e-01
   2.0446049e-01
   3.9842481e-01
   1.9439907e-01
   2.4613508e-01
   3.1374779e-01
   1.4856586e-01
   3.4661381e-01
   1.3870156e-01
   3.0411693e-01
   2.6245798e-01
   2.7806983e-01
   2.8642444e-01
   3.7894006e-01
   2.1177416e-01
   3.1650555e-01
   7.6693589e-02
   3.2213513e-01
   1.6944868e-01
   2.1413800e-01
   2.0006730e-01
   1.1034206e-01
   2.3820754e-01
   3.1855731e-01
   1.4717750e-01
   1.8393438e-01
   2.8935878e-01
   1.2424120e-01
   2.0416911e-01
   9.1496358e-02
   3.6088494e-01
   3.1127385e-01
   5.0580966e-01
   2.6881011e-01
   1.6608144e-01
   2.8207579e-01
   9.9256168e-02
   2.8761445e-01
   2.8673285e-01
   2.6690675e-01
   4.9289351e-01
   4.7856462e-01
   3.5217643e-01
   2.4804474e-01
   3.9388521e-01
   2.4691663e-01
   2.4079902e-01
   3.6219567e-01
   4.1987679e-01
   1.1269576e-01
   1.7301339e-01
   3.6923417e-01
   2.9210241e-01
   3.8194334e-01
   4.0091839e-01
   1.4501286e-01
   5.3657069e-01
   1.5022778e-01
   2.8447711e-01
   2.5323664e-01
   3.8250809e-01
   2.7237522e-01
   5.5929926e-02
   1.7579722e-01
   1.3732348e-01
   2.4782349e-01
   3.2855204e-01
   2.9455220e-01
   2.9736496e-01
   4.0419788e-01
   2.2631282e-01
   2.3566432e-01
   2.5495498e-01
   3.1905973e-01
   2.0319582e-01
   3.2309171e-01
   2.4309532e-01
   1.0822967e-01
   3.5932715e-01
   3.5693295e-01
   2.9850867e-01
   2.1240349e-01
   2.0815589e-01
   1.8869510e-01
   3.1480916e-01
   3.3627336e-01
   3.4883942e-01
   3.8878011e-01
   2.9407539e-01
   1.9623299e-01
   2.9700190e-01
   1.6064915e-01
   3.0910227e-01
   2.7418998e-01
   5.4443495e-01
   2.4110082e-01
   1.2114942e-01
   2.6515645e-01
   3.0170326e-01
   3.0292729e-01
   1.6413730e-01
   7.0370653e-02
   2.6761578e-01
   1.9801714e-01
   2.5852158e-01
   2.0424992e-01
   1.5041022e-01
   3.1030703e-01
   2.3585860e-01
   3.0668175e-01
   3.7421327e-01
   4.6999971e-01
   2.4581526e-01
   1.9572624e-01
   2.8234716e-01
   1.4521809e-01
   1.8196128e-01
   1.6083837e-01
   2.9603649e-01
   3.2623463e-01
   2.6139515e-01
   1.5640405e-01
   2.4639199e-01
   3.8034941e-01
   2.8693491e-01
   1.1197421e-01
   2.7967261e-01
   3.0948216e-01
   1.1542068e-01
   2.5225197e-01
   1.1719348e-01
   3.6896753e-01
   2.6579854e-01
   3.0321970e-01
   4.9542088e-01
   2.3628304e-01
   3.8623892e-01
   2.1624199e-01
   1.8431390e-01
   2.9372349e-01
   1.8954786e-01
   2.4775111e-01
   2.7113432e-01
   1.8459153e-01
   2.9237550e-01
   2.4844674e-01
   1.1760774e-01
   1.7169909e-01
   2.9100797e-01
   2.9942491e-01
   2.2252948e-01
   2.0901529e-01
   2.0318762e-01
   2.8334092e-01
   2.4528790e-01
   2.7981784e-01
   2.6002744e-01
   3.8888307e-01
   2.1990860e-01
   1.2779627e-01
   2.6991023e-01
   2.8026629e-01
   2.3562542e-01
   1.6093720e-01
   2.5133596e-01
   2.6953337e-01
   3.7119893e-01
   1.0363634e-01
   2.9651674e-01
   3.1113703e-01
   2.0245432e-01
   2.7463703e-01
   3.9279337e-01
   3.0598009e-01
   2.2034631e-01
   3.4308275e-01
   1.6514860e-01
   3.4772616e-01
   2.8142176e-01
   3.6943099e-01
   1.8128176e-01
   2.5354682e-01
   2.5141482e-01
   2.1263097e-01
   1.5264107e-01
   3.1935464e-01
   4.6509877e-01
   2.8943337e-01
   3.0906238e-01
   3.1988362e-01
   2.1635825e-01
   3.0901225e-01
   4.1194068e-01
   4.0584234e-02
   1.7479335e-01
   2.7568960e-01
   3.3528840e-01
   2.4252633e-01
   3.0682470e-01
   3.0491436e-01
   2.4454998e-01
   3.2249729e-01
   2.4514953e-01
   3.2314043e-01
   3.6186659e-01
   3.7693369e-01
   3.5393738e-01
   2.4308083e-01
   2.2066471e-01
   3.0548289e-01
   1.7896292e-01
   2.8889733e-01
   2.3618154e-01
   1.7347180e-01
   1.4601553e-01
   3.4802109e-01
   2.8108023e-01
   2.1690890e-01
   2.9597121e-01
   2.9015498e-01
   3.8217621e-01
   2.7210161e-01
   3.4794504e-01
   3.7009561e-01
   3.1973098e-01
   2.5302497e-01
   2.8724271e-01
   3.5390915e-01
   2.3037496e-01
   1.1103749e-01
   1.7294284e-01
   2.3733415e-01
   3.2914709e-01
   3.6472787e-01
   3.4850219e-01
   4.2949295e-01
   2.5894116e-01
   2.6035840e-01
   1.6753156e-01
   3.5625324e-01
   2.7559944e-01
   1.5312294e-01
   1.9758856e-01
   2.2209183e-01
   2.0954943e-01
   3.1405413e-02
   4.6081794e-01
   3.3185613e-01
   3.1520865e-01
   3.2018613e-01
   1.8688475e-01
   3.7470805e-01
   1.8785410e-01
   3.1796673e-01
   2.1333316e-01
   2.6433034e-01
   2.9904869e-01
   3.0364479e-01
   9.3082882e-02
   1.1364314e-01
   2.0001347e-01
   2.5690842e-01
   3.4059217e-01
   2.8537133e-01
   1.0373294e-01
   2.8018961e-01
   3.0259614e-01
   3.2349536e-01
   2.6526601e-01
   3.5445867e-01
   2.6806584e-01
   1.9628583e-01
   3.2997516e-01
   3.2496770e-01
   2.8724758e-01
   2.1605914e-01
   3.2917776e-01
   4.1224420e-01
   3.5369986e-01
   3.5946122e-01
   2.2725664e-01
   2.3904223e-01
   2.0265607e-01
   4.2963942e-01
   1.9467032e-01
   1.3899561e-01
   3.5898564e-01
   3.0718742e-01
   1.8154617e-01
   2.5134984e-01
   2.3935197e-01
   3.0796326e-01
   1.6826766e-01
   3.1634664e-01
   2.5007801e-01
   2.2201269e-01
   3.3761538e-01
   1.3657773e-01
   8.1103630e-02
   2.7096281e-01
   3.5027329e-01
   3.4104970e-01
   2.7456620e-01
   1.4689473e-01
   2.3171038e-01
   2.9257878e-01
   2.4891972e-01
   1.0517015e-01
   3.8677738e-01
   2.4064762e-01
   1.3956235e-01
   2.2227936e-01
   1.8507484e-01
   3.1107770e-01
   1.5457498e-01
   3.2031636e-01
   3.4623214e-01
   4.2403716e-01
   7.2466024e-02
   3.4317038e-01
   3.6069066e-01
   2.7130454e-01
   2.8839638e-01
   1.9355769e-01
   1.2386716e-01
   1.7762265e-01
   1.6826917e-01
   2.7866180e-01
   2.3212071e-01
   2.4405379e-01
   2.8807455e-01
   1.5520174e-01
   4.7800302e-01
   2.9494625e-01
   3.1026425e-01
   3.3689656e-01
   3.4966320e-01
   1.6395958e-01
   2.1195838e-01
   3.0192914e-01
   4.0407268e-01
   1.9779039e-01
   2.8597806e-01
   3.0200225e-01
   2.0782092e-01
   4.4225110e-01
   3.2905408e-01
   2.7942392e-01
   4.0086599e-01
   3.8564690e-01
   2.7688127e-01
   3.6665612e-01
   1.3479554e-01
   2.9393910e-01
   2.7317678e-01
   3.2061283e-01
   2.7839320e-01
   2.3126772e-01
   3.5304539e-01
   3.0797938e-01
   2.3231472e-01
   2.2103864e-01
   2.2972218e-01
   2.4471465e-01
   1.8054516e-01
   2.3221950e-01
   2.0305277e-01
   1.6036751e-01
   4.1549569e-01
   1.5579780e-01
   2.7449223e-01
   1.7027942e-01
   2.8058120e-01
   2.5374689e-01
   2.1846620e-01
   2.7586786e-01
   2.6852889e-01
   2.8462222e-01
   3.0988024e-01
   2.8144322e-01
   3.8558056e-01
   3.3853731e-01
   2.5085001e-01
   2.0380730e-01
   2.8113850e-01
   1.6580333e-01
   2.6402453e-01
   3.3745442e-01
   3.2335950e-01
   2.3358072e-01
   3.0756939e-01
   3.8104431e-01
   1.2326770e-01
   1.8318273e-01
   3.5097727e-01
   1.1959829e-01
   2.9372071e-01
   4.0787412e-01
   6.5512332e-02
   2.4569943e-01
   2.0714145e-01
   1.9833569e-01
   3.0758724e-01
   4.1092203e-01
   3.2681683e-01
   3.0445020e-01
   5.3016198e-02
   2.8082885e-01
   1.4763181e-01
   1.6586609e-01
   1.8956358e-01
   2.0585445e-01
   3.2349621e-01
   3.0999999e-01
   4.8302385e-01
   2.5550771e-01
   1.6497061e-01
   1.9878042e-01
   2.1129430e-01
   2.9953997e-01
   4.5315975e-01
   1.9538872e-01
   2.3047903e-01
   2.7567651e-01
   4.9292346e-02
   4.8271306e-01
   4.2121329e-01


==> sim/s2xcor_48_500_40.txt <==
   2.3244555e-01
   2.5665718e-01
   1.6918319e-01
   3.0835979e-01
   3.8025203e-01
   2.4740924e-01
   1.8948273e-01
   2.5485187e-01
   5.0275248e-01
   2.2088657e-01
   4.9144742e-02
   3.9984868e-01
   1.4732614e-01
   8.8403831e-02
   1.5095998e-01
   2.8589604e-01
   1.3622944e-01
   1.3496651e-01
   1.8121474e-01
   3.2690624e-01
   5.8265884e-02
   2.6420483e-01
   2.1018716e-01
   1.4394453e-01
   1.3392985e-01
   1.4615161e-01
   2.1879418e-01
   3.1801163e-01
   3.1705400e-01
   2.7415700e-01
   2.7919867e-01
   2.6882711e-01
   1.8117188e-01
   1.7997559e-01
   1.4003271e-01
   2.5432887e-01
   5.4160914e-01
   3.1408288e-01
   1.1076309e-01
   1.6463610e-01
   2.4418575e-01
   2.1529082e-01
   1.1878024e-01
   2.0159116e-01
   1.8178006e-01
   1.2915347e-01
   3.1787961e-01
   2.6859743e-01
   1.0071601e-01
   3.3070901e-01
   2.3906759e-01
   1.6516627e-01
   2.0962161e-01
   3.1494453e-01
   2.6948896e-01
   2.9634447e-01
   2.4836397e-01
   2.1367473e-01
   3.3954314e-01
   2.3310529e-01
   2.0784100e-01
   1.9442843e-01
   2.4050206e-01
   2.2312993e-01
   1.8712046e-01
   1.1395058e-01
   2.0406214e-01
   3.6291138e-01
   2.4007942e-01
   2.0120124e-01
   2.6415733e-01
   2.1830969e-01
   3.6188730e-01
   1.7528788e-01
   2.4032887e-01
   2.6234748e-01
   2.7115256e-01
   3.0152885e-01
   2.3833238e-01
   3.7719950e-01
   1.9169630e-01
   1.4843021e-01
   8.8097141e-02
   1.2491599e-01
   1.8079897e-01
   1.0358758e-01
   3.1742687e-01
   3.9176069e-01
   1.9660935e-01
   3.5587111e-01
   2.5904680e-01
   4.1852346e-01
   1.8528227e-01
   2.1229093e-01
   2.3882840e-01
   1.3672966e-01
   1.5194072e-01
   2.1793979e-01
   2.4520110e-01
   2.4212869e-01
   2.4138521e-01
   7.4192333e-02
   1.8437337e-01
   2.1797213e-01
   2.5149633e-01
   2.4873795e-01
   2.4747031e-01
   2.3446251e-01
   3.3388315e-01
   2.6813130e-01
   3.3260315e-01
   2.1581758e-01
   2.2669710e-01
   2.7054569e-01
   3.6028179e-02
   2.4352641e-01
   2.1282163e-01
   2.0078152e-01
   2.2840518e-01
   1.6832918e-01
   2.1391451e-01
   2.0318691e-01
   3.8210018e-01
   1.6502193e-01
   6.3955007e-01
   4.0792667e-01
   1.7711652e-01
   2.6693050e-01
   2.9188545e-01
   3.5049367e-01
   2.5183842e-01
   1.8641996e-01
   1.7205914e-01
   1.2769455e-01
   2.8202651e-01
   4.0124427e-01
   2.5646035e-01
   3.3827848e-01
   4.1966095e-01
   2.4608481e-01
   4.0124082e-01
   1.3760849e-01
   1.2728039e-01
   1.5180427e-01
   2.9774328e-01
   3.7488362e-01
   3.4983378e-01
   3.2806282e-01
   3.1526080e-01
   4.5852491e-01
   1.9916875e-01
   1.4466699e-01
   2.0960732e-01
   2.1757369e-01
   2.8831459e-01
   1.2225237e-01
   2.3116213e-01
   1.2747722e-01
   2.3142519e-01
   2.5961635e-01
   1.6091338e-01
   2.9106691e-01
   8.7604534e-02
   1.0085507e-01
   2.5681009e-01
   2.7954026e-01
   2.0310943e-01
   1.9354305e-01
   2.0418675e-01
   2.8632370e-01
   1.4582953e-01
   2.7602762e-01
   1.8870637e-01
   2.9808467e-01
   2.8279289e-01
   1.6016342e-01
   3.2838551e-01
   1.0920066e-01
   3.4410268e-01
   1.0724004e-01
   2.2673664e-01
   3.7645901e-01
   5.8454939e-01
   2.2032794e-01
   1.7347360e-01
   2.9794024e-01
   1.9355466e-01
   1.0825004e-01
   3.7702250e-01
   3.4158163e-01
   1.5426240e-01
   5.0792821e-01
   1.9088577e-01
   1.9970826e-01
   2.0073435e-01
   4.3390844e-02
   1.1897082e-01
   1.5385490e-01
   1.2054127e-01
   1.4434983e-01
   1.9423808e-01
   2.1919538e-01
   1.7818636e-01
   2.1632887e-01
   3.7894154e-01
   1.0639848e-01
   3.4075068e-01
   2.9843686e-01
   2.0224674e-01
   5.9545006e+01
   2.9211510e-01
   3.0287233e-01
   2.2703237e-01
   2.4028711e-01
   1.4031243e-01
   1.7772837e-01
   1.6275571e-01
   3.2747797e-01
   2.2334659e-01
   1.7696452e-01
   3.1036107e-01
   2.4847667e-01
   4.7200106e-01
   9.8378378e-02
   2.1260566e-01
   2.9571585e-01
   3.2355658e-01
   2.6754845e-01
   2.4935684e-01
   1.8000252e-01
   2.6239853e-01
   3.4262571e-01
   1.7408897e-01
   1.2449136e-01
   6.0714767e-02
   1.6052070e-01
   3.7072191e-01
   2.0598841e-01
   1.3861184e-01
   2.9472232e-01
   1.3679631e-01
   2.3054760e-01
   2.4737615e-01
   2.7010783e-01
   1.2622864e-01
   4.6136539e-01
   5.6425063e-02
   2.9705582e-01
   2.2985646e-01
   2.7930479e-01
   1.5765456e-01
   3.2683370e-01
   1.9337951e-01
   2.9939141e-01
   2.2111308e-01
   2.7059412e-01
   2.8745263e-01
   2.4540856e-01
   3.9300607e-01
   2.3242622e-01
   9.4808339e-02
   1.9079578e-01
   2.3288236e-01
   1.9500782e-01
   2.3221029e-01
   3.0442466e-01
   2.2638999e-01
   2.2127532e-01
   2.3487878e-01
   3.9344645e-01
   3.0962913e-01
   1.2730256e-01
   1.5100619e-01
   3.3092229e-01
   2.0944399e-01
   2.3895173e-01
   3.1443474e-01
   2.2878828e-01
   1.8310134e-01
   3.2447998e-01
   1.5174357e-01
   3.3733342e-01
   1.8406736e-01
   1.7943973e-01
   1.7066450e-01
   2.7846953e-01
   2.7848323e-01
   1.6974762e-01
   1.0454490e-01
   2.4686080e-01
   1.5370607e-01
   2.5904301e-01
   3.4062101e-01
   9.4959439e-02
   3.6529154e-01
   1.8653055e-01
   3.8904910e-01
   2.0027873e-01
   3.3213268e-02
   2.0270160e-01
   1.3605704e-01
   2.2142175e-01
   5.0946074e-01
   2.6062428e-01
   3.0982979e-01
   2.0768847e-01
   1.2281881e-01
   2.5719812e-01
   2.4461656e-01
   1.5443391e-01
   1.1073442e-01
   2.1092633e-01
   2.8070237e-01
   2.4701405e-01
   1.8670092e-01
   1.6703157e-01
   2.0046985e-01
   8.8013850e-02
   2.9061032e-01
   1.4758787e-01
   3.3134227e-01
   2.3135627e-01
   2.3784700e-01
   1.2980570e-01
   1.9735938e-01
   1.9819869e-01
   1.6790809e-01
   3.2080232e-01
   3.1568113e-01
   6.2672811e-02
   1.8798599e-01
   2.6292471e-01
   2.3136868e-01
   2.6447263e-01
   2.0479881e-01
   1.7679817e-01
   2.4903250e-01
   3.5279684e-01
   1.3806373e-01
   2.5182249e-01
   1.4768678e-01
   2.7984445e-01
   1.4061179e-01
   3.1397845e-01
   1.5124256e-01
   2.5434147e-01
   1.9035606e-01
   1.9164128e-01
   2.6748471e-01
   2.1437524e-01
   2.6100447e-01
   1.4942443e-01
   3.4323362e-01
   4.3506554e-01
   3.3304183e-01
   3.6494416e-01
   8.3342474e-02
   3.1702033e-01
   2.6961371e-01
   2.2453236e-01
   2.1420940e-01
   2.3470330e-01
   1.8000832e-01
   2.0597385e-01
   2.0616430e-01
   1.8283643e-01
   3.0363878e-01
   2.0369617e-01
   1.8838804e-01
   3.6700849e-01
   1.9397528e-01
   1.3519556e-01
   4.9408401e-02
   1.7318279e-01
   3.3259208e-01
   2.0373696e-01
   8.8946084e-02
   1.8547725e-01
   2.9341157e-01
   1.2867974e-01
   1.9170819e-01
   4.4433732e-01
   8.6292579e-02
   2.2107816e-01
   1.6904605e-01
   2.8455168e-01
   2.4295950e-01
   1.2174432e-01
   1.3638250e-01
   4.0025149e-01
   3.8543790e-01
   4.1539492e-01
   2.4538150e-01
   3.1104088e-01
   2.8430813e-01
   8.9957476e-02
   3.9082707e-01
   1.2996313e-01
   2.1453852e-01
   3.4986007e-01
   2.7752242e-01
   1.6952661e-01
   3.2217621e-01
   5.3118030e-02
   1.1682545e-01
   2.2976742e-01
   2.8903930e-01
   2.7197496e-01
   2.0089718e-01
   1.6614311e-01
   2.8665387e-01
   1.4464864e-01
   2.6284706e-01
   2.9041035e-01
   2.7501221e-01
   2.9598347e-01
   1.7523106e-01
   1.6558809e-01
   2.2009120e-01
   1.2629987e-01
   3.0879576e-01
   8.7770729e-02
   1.5899083e-01
   3.2880491e-01
   3.6473406e-01
   2.7796914e-01
   2.9488732e-01
   4.5603036e-01
   1.3758309e-01
   9.1349813e-02
   3.2512013e-01
   1.8164966e-01
   1.7888112e-01
   1.8800432e-01
   2.0896895e-01
   4.4421674e-01
   2.6753327e-01
   4.2742805e-02
   2.2040306e-01
   2.4073874e-01
   1.8604474e-01
   3.4051355e-01
   1.7224843e-01
   1.7136837e-01
   2.5910804e-01
   2.3727681e-01
   1.7813221e-01
   1.9777510e-01
   2.5859500e-01
   2.2592661e-01
   2.2554525e-01
   2.0308488e-01
   3.7347779e-01
   1.3315836e-01
   1.7629485e-01
   2.6345610e-01
   3.9692965e-01
   2.2777596e-01
   3.1170185e-01
   1.4964886e-01
   1.7825976e-01
   2.4479319e-01
   2.2242636e-01
   7.4266342e-02
   3.3171357e-01
   2.0192062e-01
   3.3796303e-01
   1.8134744e-01
   3.4304777e-01
   1.1070025e-01
   1.8479439e-01
   7.3052689e-02
   2.6953878e-01
   3.5504987e-01
   1.4426097e-01
   2.2258562e-01
   3.3419040e-01
   1.1732635e-01
   4.4507212e-01
   1.9071545e-01
   3.4198305e-01
   2.7178620e-01
   8.7796495e-02
   2.2186891e-01
   2.4223812e-01
   3.0743346e-01
   1.7067968e-01
   1.9827919e-01
   1.9652290e-01
   3.2894367e-01
   2.4102236e-01
   3.5029992e-02
   4.3018599e-02
   4.0520439e-01
   1.3041947e-01
   2.6610582e-01
   2.8750557e-01
   1.7527641e-01
   2.4214830e-01
   1.8890119e-01
   1.6728004e-01
   2.2087437e-01
   2.5135013e-01
   2.4771317e-01
   2.5447487e-01
   3.3936730e-01
   2.9874207e-01
   1.2977138e-01
   1.3321502e-01
   3.2601692e-01
   3.3287833e-01
   3.5558100e-01
   2.6105719e-01
   4.6744567e-01
   5.3269218e-02
   2.5475321e-01
   2.7637235e-01
   4.2007217e-01
   2.0420700e-01
   2.8015008e-01
   1.1740471e-01
   2.9154191e-01
   2.6032077e-01
   3.6717528e-01
   4.3633362e-01
   2.6279825e-01
   1.4150657e-01
   1.9782716e-01
   2.5855567e-01
   1.6873703e-01
   1.9250735e-01
   1.5305714e-01
   1.1102666e-01
   3.1051279e-01
   1.7166404e-01
   1.4892132e-01
   1.7393512e-01
   2.1393827e-01
   1.5671893e-01
   2.3235290e-01
   2.7607395e-01
   5.9590650e+01
   6.2005510e-02
   1.4653151e-01
   1.8409562e-01
   2.9911141e-01
   3.4407246e-01
   2.4094065e-01
   1.6577849e-01
   1.3229396e-01
   3.1409601e-01
   1.8331636e-01
   2.3950107e-01
   2.7341473e-01
   5.9796429e+01
   3.4527204e-01
   2.9105689e-01
   3.8361210e-01
   4.6152637e-01
   3.0490634e-01
   3.2962288e-01
   2.1412524e-01
   2.6558438e-01
   2.5332927e-01
   1.9930259e-01
   2.3253431e-01
   1.5430800e-01
   2.6245338e-01
   2.8949349e-01
   1.7774509e-01
   2.2769492e-01
   2.1263541e-01
   3.9360006e-01
   2.9170752e-01
   2.3674126e-01
   3.6554227e-01
   5.8655786e-02
   2.8589043e-01
   3.3323855e-01
   1.1642857e-01
   1.2416655e-01
   3.3707683e-01
   2.1730378e-01
   9.4118764e-02
   1.3899437e-01
   1.9844376e-01
   7.7742922e-02
   3.2808868e-01
   2.4898509e-01
   2.6460137e-01
   5.9773057e-02
   3.1591548e-01
   2.1511617e-01
   2.4226797e-01
   1.8817023e-01
   3.1991599e-01
   3.2020886e-01
   2.6933623e-01
   2.9420883e-01
   4.4372964e+01
   2.5415446e-01
   7.1500505e-02
   2.7091714e-01
   3.1311689e-01
   2.9099861e-01
   1.3309464e-01
   1.6438557e-01
   1.8131230e-01
   1.4967502e-01
   1.9646087e-01
   3.0744260e-01
   2.0656344e-01
   3.1440149e-01
   3.4151948e-01
   1.7803313e-01
   1.4694599e-01
   2.5745160e-01
   2.6489432e-01
   9.5067433e-02
   4.6205142e-02
   3.9971088e-02
   3.1229148e-01
   3.0272467e-01
   1.6182710e-01
   2.9871473e-01
   3.1993010e-01
   2.9515641e-01
   3.2206150e-01
   3.7247350e-01
   2.1393328e-01
   1.7945782e-01
   1.8473571e-01
   1.6764084e-01
   2.9889518e-01
   1.5770429e-01
   1.4913278e-01
   1.6653043e-01
   1.6610079e-01
   1.8201438e-01
   1.7355545e-01
   3.6063446e-01
   2.3368289e-01
   3.0186173e-01
   9.9861139e-02
   2.7895370e-01
   7.1226819e-02
   2.3630518e-01
   2.9391683e-01
   2.3604235e-01
   1.5141915e-01
   2.2459463e-01
   1.7415407e-01
   5.9847124e+01
   2.7749783e-01
   2.1985247e-01
   1.7068010e-01
   1.5237024e-01
   2.2950571e-01
   1.4419260e-01
   2.7577799e-01
   2.6594384e-01
   1.2575170e-01
   2.6339467e-01
   3.5844012e+01
   2.3221818e-01
   2.4319550e-01
   2.8112304e-01
   5.5244185e-02
   2.3015636e-01
   1.3068735e-01
   3.4068317e-01
   2.8936971e-01
   2.3435641e-01
   1.8651187e-01
   1.8653918e-01
   2.0090166e-01
   1.8559937e-01
   3.4529265e-01
   1.4909861e-01
   3.8331082e-01
   4.8649278e-01
   2.2623527e-01
   3.0985411e-01
   2.0622842e-01
   1.2391521e-01
   2.1820043e-01
   1.3419104e-01
   3.7393585e-01
   1.5281895e-01
   2.6543475e-01
   2.0140493e-01
   2.3479100e-01
   2.1050276e-01
   2.7082529e-01
   2.3214681e-01
   1.5640242e-01
   4.0224375e-01
   3.1384990e-01
   2.2496925e-01
   3.0885693e-01
   2.1256173e-01
   3.9338335e-01
   2.1565547e-01
   1.5686314e-01
   1.9250382e-01
   1.7210130e-01
   1.5334808e-01
   1.9205343e-01
   1.7293461e-01
   3.6291039e-01
   2.6769588e-01
   2.8908626e-01
   2.6466861e-01
   2.3827245e-01
   1.8111544e-01
   7.5595175e-02
   2.5097818e-01
   2.9819854e-01
   3.4223210e-01
   3.8402117e-01
   2.1467485e-01
   2.5253021e-01
   1.4707499e-01
   2.1226766e-01
   2.9556860e-01
   2.4290182e-01
   7.7316957e-02
   2.2462639e-01
   1.3952386e-01
   2.8929666e-01
   2.2956951e-01
   3.6125614e-01
   2.1022980e-01
   3.0884250e-01
   8.9832679e-02
   3.8895411e-01
   2.1996779e-01
   1.8212246e-01
   3.1373751e-01
   3.5138433e-01
   2.1035637e-01
   1.0722329e-01
   2.1369551e-01
   2.0970669e-01
   1.4391191e-01
   8.9068725e-02
   2.7424771e-01
   3.5146742e-01
   2.3530945e-01
   4.2052683e-01
   1.5801540e-01
   2.5639604e-01
   1.9674454e-01
   1.4135139e-01
   1.0272369e-01
   2.1507655e-01
   1.2302598e-01
   2.2057824e-01
   1.5539747e-01
   2.3762175e-01
   2.0656741e-01
   2.6353328e-01
   2.6600637e-01
   2.9547747e-01
   1.9476014e-01
   1.6487429e-01
   8.7511190e-02
   3.2011842e-01
   1.7292522e-01
   1.8951203e-01
   1.9531566e-01
   1.9406310e-01
   4.6429775e-01
   1.5777823e-01
   1.2949037e-01
   1.8642746e-01
   1.1861109e-01
   1.1505562e-01
   1.9939571e-01
   3.5613564e-01
   1.9560476e-01
   3.6130214e-01
   2.5379187e-01
   2.9676045e-01
   1.0069002e-01
   8.7783004e-02
   1.6086762e-01
   3.3894997e-01
   1.1822065e-01
   5.2307413e-02
   1.6256222e-01
   1.7741407e-01
   1.7231780e-01
   1.8917262e-01
   1.0804951e-01
   2.6274540e-01
   2.1136150e-01
   3.9351376e-01
   3.3941192e-01
   1.4191809e-01
   2.3608759e-01
   8.6529440e-02
   1.8561679e-01
   2.3275996e-01
   2.1764304e-01
   1.9401478e-01
   3.4460061e-01
   1.6674174e-01
   1.7760489e-01
   1.3594859e-01
   2.6530919e-01
   1.1959914e-01
   2.3654111e-01
   1.5332226e-01
   8.6521951e-02
   2.1692487e-01
   1.7772832e-01
   2.4075905e-01
   1.2694841e-01
   2.4243307e-01
   1.6226983e-01
   2.4032519e-01
   3.7763090e-01
   3.5274794e-01
   2.2343138e-01
   2.1324248e-01
   5.1716688e-01
   2.5663466e-01
   1.0366747e-01
   1.2869278e-01
   8.8730132e-02
   2.0131238e-01
   4.4579485e-01
   1.9673233e-01
   8.8533453e-02
   2.8823191e-01
   1.4551300e-01
   3.1027516e-01
   1.9030928e-01
   1.4674893e-01
   1.9412528e-01
   6.9680016e-02
   1.5556192e-01
   1.3414032e-01
   1.6648748e-01
   1.9298178e-01
   3.0939686e-01
   1.2285108e-01
   2.7073980e-01
   3.8792307e-01
   2.3577976e-01
   2.6143044e-01
   2.4623784e-01
   2.1866372e-01
   2.0050007e-01
   1.3491078e-01
   1.8594779e-01
   1.4955099e-01
   2.0705398e-01
   1.8897259e-01
   1.7797999e-01
   1.4636166e-01
   2.3006568e-01
   2.7804562e-01
   3.8242725e-01
   1.6179664e-01
   3.3911260e-01
   2.3208512e-01
   3.8497160e-01
   2.2002230e-01
   1.7963047e-01
   3.2852755e-01
   4.0894787e-01
   1.7449038e-01
   1.4899235e-01
   1.0614156e-01
   2.6246561e-01
   1.8126062e-01
   3.5012879e-01
   1.4484053e-01
   3.0891192e-01
   2.1896942e-01
   1.2081046e-01
   2.0594703e-01
   1.1571613e-01
   1.8064662e-01
   2.2944679e-01
   4.2062030e-01
   2.1479629e-01
   1.5990627e-01
   2.4790234e-01
   2.6498755e-01
   2.9946313e-01
   2.6998006e-01
   1.9755892e-01
   4.3320913e-01
   2.3412115e-01
   2.8390554e-01
   1.5952984e-01
   1.9530780e-01
   2.6618991e-01
   3.2227108e-01
   1.7947500e-01
   2.4700707e-01
   3.0344794e-01
   2.1428073e-01
   1.4327938e-01
   1.0686633e-01
   7.6572842e-02
   1.8216088e-01
   2.1734851e-01
   1.5156235e-01
   3.6792949e-01
   2.7971250e-01
   3.3000762e-01
   3.8405218e-01
   1.2959333e-01
   3.4394714e-01
   2.0032948e-01
   2.1009827e-01
   3.0727544e-01
   2.4798429e-01
   2.7107160e-01
   1.7521715e-01
   1.5476030e-01
   2.5361318e-01
   1.4338584e-01
   3.7865510e-01
   3.1912387e-01
   1.6442622e-01
   2.0580888e-01
   3.0610909e-01
   1.1788610e-01
   1.6275455e-01
   1.0787681e-01
   1.5170035e-01
   2.8885797e-01
   1.7797986e-01
   1.3876851e-01
   2.3067928e-01
   1.3642389e-01
   1.6804488e-01
   2.7944880e-01
   2.1048851e-01
   5.9699710e+01
   3.1018019e-01
   8.4711256e-02
   2.5911211e-01
   2.5300171e-01
   1.1783698e-01
   3.5047114e-01
   2.9203694e-01
   3.1267437e-01
   3.0068757e-01
   3.3410112e-01
   3.6407516e-01
   5.8857485e-02
   2.2270733e-01
   9.9590274e-02
   2.5646174e-01
   6.4614704e-02
   3.3995570e-01
   1.1952926e-01
   9.1025033e-02
   2.4747304e-01
   2.5750311e-01
   2.3245337e-01
   1.7289914e-01
   1.4146705e-01
   3.5870152e-01
   1.7264484e-01
   2.0509379e-01
   2.9236958e-01
   1.6258509e-01
   2.8891297e-01
   1.5657503e-01
   1.2883896e-01
   4.0565820e-01
   2.9561432e-01
   2.6696666e-01
   3.0649484e-01
   1.2243260e-01
   1.4038580e-01
   1.9067185e-01
   3.1278586e-01
   2.4408544e-01
   1.4500225e-01
   1.3821720e-01
   8.7377490e-02
   1.2946413e-01
   1.1969662e-01
   2.6369638e-01
   2.9282013e-01
   2.1047720e-01
   1.8495597e-01
   2.6190515e-01
   3.1404627e-01
   2.9266278e-01
   2.6276093e-01
   1.8624509e-01


==> sim/s2xcor_48_75.txt <==
   5.8411934e-01
   2.4549071e-01
   4.5445617e-01
   3.9359984e-01
   4.2155607e-01
   4.2904493e-01
   2.1664356e-01
   4.0092823e-01
   4.7586546e-01
   4.7596376e-01
   5.8100886e-01
   3.0516421e-01
   7.8221088e-01
   4.5091634e-01
   2.2141760e-01
   4.4513112e-01
   4.0260908e-01
   3.2096593e-01
   4.6902372e-01
   1.3330200e-01
   3.9490759e-01
   5.0758775e-01
   3.1799475e-01
   3.5916351e-01
   2.6698192e-01
   4.0782991e-01
   3.8722287e-01
   3.5265013e-01
   2.7922752e-01
   2.2146992e-01
   3.4540377e-01
   2.5152376e-01
   5.2866009e-02
   2.9671659e-01
   4.5726480e-01
   2.8295555e-01
   2.2723082e-01
   3.6519104e-01
   2.7833635e-01
   3.6045346e-01
   2.6625134e-01
   2.8031465e-01
   2.8512012e-01
   4.9118088e-01
   3.2113711e-01
   5.6232464e-01
   2.6165340e-01
   3.0915149e-01
   1.4693183e-01
   3.3195324e-01
   4.0503915e-01
   5.5699044e-01
   3.5930337e-01
   4.0495083e-01
   4.0957247e-01
   4.5820018e-01
   3.1252457e-01
   3.2006054e-01
   4.2997915e-01
   2.3095236e-01
   4.3177289e-01
   4.2123482e-01
   2.4288715e-01
   3.9073343e-01
   2.6285063e-01
   4.3869065e-01
   3.5174826e-01
   5.2973320e-01
   5.7813486e-01
   3.2911094e-01
   2.7357053e-01
   5.0417242e-01
   2.5229161e-01
   3.6917704e-01
   3.7220172e-01
   2.6738571e-01
   5.5771158e-01
   4.9078697e-01
   4.4531200e-01
   3.3915620e-01
   4.4018563e-01
   3.7980166e-01
   2.3964276e-01
   2.0035973e-01
   5.0559986e-01
   3.6946294e-01
   2.3529705e-01
   1.4971191e-01
   3.6347499e-01
   4.4631871e-01
   4.6405682e-01
   4.6971581e-01
   3.5016312e-01
   3.9645001e-01
   3.7935854e-01
   4.2654422e-01
   4.2371035e-01
   1.6572278e-01
   6.3076449e-01
   2.5617799e-01
   2.4218560e-01
   3.6552960e-01
   3.7323248e-01
   3.1246055e-01
   3.9309451e-01
   3.0942985e-01
   4.1374287e-01
   6.3027215e-01
   3.6280497e-01
   6.1114801e-01
   4.1449535e-01
   3.8805314e-01
   3.8446433e-01
   2.2725932e-01
   2.9978660e-01
   3.0831810e-01
   2.5994920e-01
   5.2535794e-01
   4.6512889e-01
   1.7474248e-01
   2.3961229e-01
   5.8043762e-01
   4.0952814e-01
   4.1612418e-01
   3.4272673e-01
   4.4714428e-01
   4.1911284e-01
   2.6657164e-01
   5.6246575e-01
   4.8141948e-01
   4.1252135e-01
   4.2019942e-01
   4.7662048e-01
   3.1780511e-01
   4.0151620e-01
   1.2931356e-01
   5.7269138e-01
   1.8233032e-01
   2.0042934e-01
   1.4765593e-01
   1.4226668e-01
   1.8302839e-01
   3.0417076e-01
   3.6391953e-01
   3.0339032e-01
   3.1797706e-01
   2.4162285e-01
   3.4168038e-01
   3.8704080e-01
   4.4979386e-01
   4.8897303e-01
   4.5286088e-01
   3.2991154e-01
   5.8839623e-01
   6.6024815e-01
   2.4916552e-01
   4.0105990e-01
   4.2553493e-01
   3.3480077e-01
   5.2168253e-01
   2.2472692e-01
   1.4111948e-01
   4.6543923e-01
   4.3810587e-01
   2.3365968e-01
   1.9749930e-01
   4.7289245e-01
   3.0279842e-01
   2.8880874e-01
   3.5799468e-01
   5.6091602e-01
   4.0305013e-01
   3.2639042e-01
   4.4996545e-01
   3.5903355e-01
   3.9144304e-01
   3.0914049e-01
   4.0341125e-01
   4.0082032e-01
   4.0591760e-01
   1.5850585e-01
   3.1074874e-01
   4.4587587e-01
   1.9156375e-01
   1.1818613e-01
   6.1045243e-01
   5.2429523e-01
   3.3919537e-01
   3.6321470e-01
   3.5235275e-01
   4.3490349e-01
   1.2761575e-01
   2.9051712e-01
   4.1061287e-01
   3.8084047e-01
   5.1852622e-02
   3.4309706e-01
   2.5210852e-01
   5.4697702e-01
   3.0894690e-01
   4.3681712e-01
   2.4580097e-01
   1.7828112e-01
   3.0165884e-01
   4.1769664e-01
   5.5207660e-01
   2.7214829e-01
   4.7943120e-01
   2.6504748e-01
   4.0948749e-01
   4.2262769e-01
   5.7668210e-01
   3.5201962e-01
   1.9398223e-01
   2.9814745e-01
   5.8391493e-01
   3.3527734e-01
   4.7829398e-01
   2.7579617e-01
   5.6971321e-01
   1.4996719e-01
   5.8150607e-01
   3.7851542e-01
   2.6142629e-01
   4.5299177e-01
   6.0890791e-01
   2.6614777e-01
   1.3529313e-01
   2.6832701e-01
   4.8487221e-01
   5.0043155e-01
   4.7517388e-01
   2.9540999e-01
   5.6901812e-01
   3.9586551e-01
   4.0456009e-01
   3.7911116e-01
   2.6175623e-01
   2.0398961e-01
   4.3587441e-01
   3.8329545e-01
   4.6652579e-01
   1.6539967e-01
   5.1004643e-01
   1.8632678e-01
   5.0920211e-01
   2.7759113e-01
   3.7728380e-01
   3.6637853e-01
   5.2203539e-01
   3.8722480e-01
   1.8818017e-01
   4.4620002e-01
   2.4084795e-01
   3.8638396e-01
   3.9648592e-01
   2.1821970e-01
   5.8927218e-01
   6.2450930e-01
   5.3916021e-01
   3.5320607e-01
   6.0558790e-01
   4.2428510e-01
   4.1437191e-01
   3.0056571e-01
   3.1207208e-01
   3.7927106e-01
   3.9502951e-01
   3.2706017e-01
   2.5331534e-01
   3.5116318e-01
   4.5679225e-01
   2.9764536e-01
   2.9924217e-01
   3.1592556e-01
   3.0030142e-01
   4.1218775e-01
   3.0255403e-01
   3.4152094e-01
   4.1664488e-01
   3.7714937e-01
   3.9105434e-01
   2.3709689e-01
   4.7359483e-01
   3.5070758e-01
   3.9920173e-01
   3.6874250e-01
   4.0721335e-01
   2.9608051e-01
   5.3142416e-01
   3.9774525e-01
   3.8622753e-01
   2.3548048e-01
   1.8961771e-01
   4.9718746e-01
   5.2682983e-01
   5.6725743e-01
   2.2885488e-01
   2.1755505e-01
   2.2450686e-01
   4.1324995e-01
   3.5508038e-01
   7.1299689e-01
   2.8293389e-01
   5.1518081e-01
   3.5843299e-01
   2.5340516e-01
   5.9975900e-01
   3.9597296e-01
   3.3755102e-01
   4.5164965e-01
   5.0256647e-01
   3.7076186e-01
   3.1672761e-01
   1.9017704e-01
   4.9129570e-01
   3.6022391e-01
   2.0412634e-01
   4.6410818e-01
   4.0395117e-01
   3.3746858e-01
   4.8623092e-01
   6.3813021e-01
   2.7567177e-01
   2.1791573e-01
   4.9294527e-01
   6.6308112e-01
   5.0535715e-01
   5.8153727e-01
   4.6512530e-01
   1.9167955e-01
   3.0622298e-01
   5.1105392e-01
   3.1096939e-01
   1.0484425e-01
   5.5121856e-01
   1.9770295e-01
   3.1471790e-01
   5.8644240e-02
   4.4783503e-01
   4.6643125e-01
   4.2082361e-01
   4.2142221e-01
   4.0610929e-01
   2.4409285e-01
   4.9396247e-01
   4.2918813e-01
   2.7840847e-01
   3.3508146e-01
   4.8784351e-01
   4.4190932e-01
   2.4739776e-01
   4.8179350e-01
   4.1158708e-01
   4.8539588e-01
   7.9314345e-01
   3.6549140e-01
   4.3229876e-01
   1.7649384e-01
   5.5347910e-01
   3.6800916e-02
   3.5782481e-01
   5.1851833e-01
   3.2605983e-01
   2.4158689e-01
   1.6200082e-01
   5.9746954e-01
   2.7117791e-01
   4.3562680e-01
   4.5234517e-01
   4.7368930e-02
   4.8629942e-01
   5.4117281e-01
   4.4825443e-01
   5.5199269e-01
   5.9049673e-01
   3.1498727e-01
   3.9395205e-01
   4.1624375e-01
   7.1677193e-02
   4.1082004e-01
   2.9269915e-01
   4.3848144e-01
   5.7824979e-01
   6.8802158e-01
   5.1418502e-01
   3.6299200e-01
   3.2395631e-01
   4.2809012e-01
   4.2147679e-01
   3.3185097e-01
   4.5847727e-01
   4.9327081e-01
   2.8043403e-01
   2.2164258e-01
   3.6692951e-01
   4.6579998e-01
   6.0831379e-01
   4.0963612e-01
   3.2456344e-01
   5.1924222e-01
   3.9425788e-01
   2.4122367e-01
   4.7705384e-01
   4.2131071e-01
   3.4155457e-01
   6.1223827e-01
   3.2248686e-01
   4.9127072e-01
   2.8064926e-01
   5.7700418e-01
   4.6913333e-01
   5.2915948e-01
   3.8888985e-01
   4.7483867e-01
   4.8950691e-01
   3.5731665e-01
   3.2054242e-01
   5.1267114e-01
   3.4999369e-01
   4.5120326e-01
   1.2868630e-01
   5.7065923e-01
   3.7012408e-01
   5.3634632e-01
   2.4521452e-01
   1.2354868e-01
   4.0323530e-01
   5.5009618e-01
   2.6871943e-01
   2.3698614e-01
   3.6191930e-01
   5.4127538e-01
   2.0907021e-01
   5.6091760e-01
   9.6631509e-02
   4.6262858e-01
   3.9952759e-01
   7.6523925e-01
   4.9764234e-01
   5.8411823e-01
   3.0810687e-01
   3.6140874e-01
   3.1660786e-01
   3.0915845e-01
   1.2153128e-01
   6.5186015e-01
   4.6083356e-01
   2.5107286e-01
   2.6163860e-01
   4.6913641e-01
   2.9749735e-01
   2.2822282e-01
   5.7494577e-01
   3.5134835e-01
   3.8427547e-01
   3.7363722e-01
   5.1300810e-01
   3.4868773e-01
   2.6610125e-01
   3.3970511e-01
   3.3176368e-01
   2.9518107e-01
   5.1208785e-01
   3.3212984e-01
   1.9701841e-01
   4.1346072e-01
   6.8662553e-01
   3.0533348e-01
   4.3019228e-01
   5.5038496e-01
   3.9945617e-01
   5.5426045e-01
   6.5591357e-01
   3.4925138e-01
   4.3292914e-01
   2.7054737e-01
   3.6953307e-01
   3.3774802e-01
   4.5644662e-01
   2.0194606e-01
   2.6226756e-01
   3.6520971e-01
   2.4124758e-01
   1.2377448e-01
   6.1728606e-01
   3.8575048e-01
   4.5082348e-01
   3.1408845e-01
   3.5270432e-01
   5.7637949e-01
   3.4169672e-01
   4.2194869e-01
   3.4912513e-01
   4.0146949e-01
   3.3075403e-01
   6.7211639e-01
   3.1488894e-01
   4.6998718e-01
   3.7659019e-01


==> sim/s2xcor_64_150.txt <==
   1.0445907e+00
   9.0759762e-01
   6.2189905e-01
   7.5777518e-01
   7.6716118e-01
   5.3836990e-01
   6.7270339e-01
   1.1526762e+00
   8.7961872e-01
   7.3512837e-01
   8.5043367e-01
   7.3774950e-01
   7.4626356e-01
   3.5288714e-01
   8.5062858e-01
   8.1978258e-01
   5.4181541e-01
   5.8215386e-01
   6.7396816e-01
   5.4238212e-01
   1.3783062e+00
   7.9483114e-01
   5.4538813e-01
   8.6622129e-01
   8.3011994e-01
   7.8072767e-01
   5.4010695e-01
   1.8892294e-01
   8.6773769e-01
   7.9754044e-01
   9.7219188e-01
   5.2191605e-01
   5.7144080e-01
   9.1613682e-01
   6.0234364e-01
   1.0168671e+00
   6.6451902e-01
   7.7916226e-01
   1.1920183e+00
   7.6460870e-01
   7.5458784e-01
   7.5308700e-01
   9.4079830e-01
   8.0847473e-01
   7.3096320e-01
   7.1052905e-01
   9.0166340e-01
   9.4090694e-01
   5.2813453e-01
   3.2711515e-01
   9.1186192e-01
   3.1856367e-01
   4.9835307e-01
   2.9693114e-01
   1.0992746e+00
   1.0944294e+00
   4.4398766e-01
   7.6370180e-01
   7.2078474e-01
   1.0521457e+00
   5.1559480e-01
   6.5816067e-01
   9.1164729e-01
   8.1534276e-01
   9.7833540e-01
   1.0919443e+00
   5.6909547e-01
   5.6448172e-01
   6.5770579e-01
   6.6612828e-01
   7.9643867e-01
   7.8789014e-01
   6.9069343e-01
   1.1791794e+00
   9.7824609e-01
   8.3983961e-01
   3.8578394e-01
   8.3175608e-01
   1.0958452e+00
   9.1716466e-01
   5.3019112e-01
   8.9052763e-01
   7.9218290e-01
   7.1898143e-01
   2.9160311e-01
   6.3211236e-01
   9.1209047e-01
   5.3945835e-01
   5.2650313e-01
   8.2922780e-01
   5.0707731e-01
   8.6179082e-01
   6.2955982e-01
   8.6936081e-01
   1.0270738e+00
   6.1946963e-01
   9.7494392e-01
   5.0747919e-01
   6.8184092e-01
   3.4330493e-01
   9.2087395e-01
   1.1194693e+00
   3.7402244e-01
   7.0226841e-01
   1.4304798e-01
   9.0079904e-01
   5.3829505e-01
   4.5907329e-01
   1.1766368e+00
   2.7579362e-01
   9.2912229e-01
   6.7913917e-01
   4.0321035e-01
   1.2131248e+00
   8.4726134e-01
   8.2672268e-01
   5.3547044e-01
   2.5544625e-01
   8.8891013e-01
   6.9198383e-01
   6.4969460e-01
   9.2745097e-01
   4.7649788e-01
   6.5782562e-01
   6.1183816e-01
   1.1554056e+00
   7.4324518e-01
   1.0060426e+00
   7.3927412e-01
   5.6422101e-01
   5.0223292e-01
   6.4348746e-01
   4.9861940e-01
   8.1777259e-01
   8.7749040e-01
   1.0428755e+00
   7.8786003e-01
   7.6685885e-01
   6.8906524e-01
   5.2812033e-01
   4.4303536e-01
   8.3077964e-01
   6.7600453e-01
   7.6833985e-01
   8.3037594e-01
   6.1503640e-01
   1.0159857e+00
   6.2095101e-01
   6.4859447e-01
   8.5068308e-01
   5.8135045e-01
   1.0688352e+00
   6.9875714e-01
   8.3595783e-01
   9.9071019e-01
   1.1380090e+00
   3.9376041e-01
   8.7363664e-01
   5.9145484e-01
   7.2699875e-01
   6.3916947e-01
   9.4838292e-01
   9.2120940e-01
   4.2682037e-01
   1.0998631e+00
   6.1282271e-01
   7.6001017e-01
   9.2232161e-01
   6.4343469e-01
   1.0184334e+00
   1.2852672e+00
   9.0988381e-01
   9.0773746e-01
   6.8681283e-01
   1.0301180e+00
   6.5726236e-01
   4.9043679e-01
   6.1447976e-01
   7.5169613e-01
   6.7197110e-01
   1.1106855e+00
   7.0523918e-01
   1.0277685e+00
   3.9656910e-01
   6.1234190e-01
   6.5388074e-01
   6.5088490e-01
   6.7026056e-01
   7.3281607e-01
   8.2024061e-01
   1.1842358e+00
   1.0081396e+00
   5.5317027e-01
   1.0604475e+00
   8.3134011e-01
   1.0516817e+00
   9.7329050e-01
   5.7727486e-01
   8.4429752e-01
   8.5563826e-01
   8.9143457e-01
   5.3570893e-01
   7.1586492e-01
   3.1383224e-01
   6.6374902e-01
   1.0880354e+00
   3.9983211e-01
   5.1798306e-01
   3.1994548e-01
   6.1223220e-01
   6.5126638e-01
   1.0966356e+00
   6.6720196e-01
   6.4747380e-01
   8.9152545e-01
   7.5315514e-01
   6.4698337e-01
   7.5754828e-01
   7.5035208e-01
   6.1087232e-01
   6.7788456e-01
   5.0552205e-01
   3.5016991e-01
   6.5456171e-01
   9.5630093e-01
   1.0124024e+00
   6.2952405e-01
   6.3473543e-01
   6.1363540e-01
   1.0906626e+00
   7.2908226e-01
   6.9451239e-01
   7.1018334e-01
   8.8879257e-01
   9.1878851e-01
   7.8259545e-01
   8.7653076e-01
   7.4321591e-01
   8.9092783e-01
   5.4943322e-01
   3.9544184e-01
   8.8208289e-01
   4.4900552e-01
   5.2700136e-01
   4.2279756e-01
   1.0311431e+00
   1.0521943e+00
   6.8350666e-01
   4.5304465e-01
   8.5160378e-01
   6.9558069e-01
   6.0343390e-01
   6.6910642e-01
   5.0483403e-01
   4.1005498e-01
   5.4175383e-01
   1.0059797e+00
   9.6295736e-01
   6.8114785e-01
   8.7160899e-01
   1.1060895e+00
   8.0135190e-01
   6.8766356e-01
   8.7352492e-01
   6.2264503e-01
   8.8208280e-01
   1.2928331e+00
   5.9346349e-01
   7.7043367e-01
   1.0749540e+00
   8.9912967e-01
   6.0439959e-01
   9.7813094e-01
   1.0979633e+00
   1.0145568e+00
   1.1366814e+00
   7.0329546e-01
   7.7072722e-01
   8.1539261e-01
   7.8520835e-01
   1.0229843e+00
   8.4451824e-01
   4.4600965e-01
   6.9436000e-01
   6.8036685e-01
   9.3163659e-01
   4.9889289e-01
   7.2029212e-01
   7.5928876e-01
   5.6277477e-01
   6.1313333e-01
   1.0083533e+00
   5.7028643e-01
   4.2393728e-01
   6.8069772e-01
   1.1558032e+00
   2.9449226e-01
   3.3492593e-01
   4.9114554e-01
   8.3880397e-01
   5.4363310e-01
   7.7132492e-01
   3.4964507e-01
   7.5462750e-01
   8.3834206e-01
   4.8534563e-01
   5.1273368e-01
   5.3782476e-01
   8.5770172e-01
   1.0519322e+00
   5.8625689e-01
   5.0818099e-01
   7.8141429e-01
   9.0761919e-01
   1.2671950e+00
   2.9252287e-01
   1.0914002e+00
   1.1821075e+00
   7.8260127e-01
   1.1538308e+00
   4.1055349e-01
   7.9265417e-01
   7.4829345e-01
   6.6585835e-01
   1.1468735e+00
   5.9215673e-01
   8.2792418e-01
   5.6837438e-01
   4.7696684e-01
   7.9851391e-01
   5.3895939e-01
   4.9478078e-01
   5.4748575e-01
   8.2121415e-01
   1.0199085e+00
   7.3068686e-01
   8.9766209e-01
   9.1696997e-01
   7.7187195e-01
   1.2371768e+00
   4.0651956e-01
   8.0444616e-01
   6.5988342e-01
   8.3138977e-01
   7.0871011e-01
   1.0003383e+00
   1.0709994e+00
   7.4523335e-01
   6.6564701e-01
   4.8477102e-01
   8.7099215e-01
   6.8456754e-01
   9.2809367e-01
   2.1688082e-01
   5.7262341e-01
   8.3534089e-01
   6.5202365e-01
   1.0046920e+00
   7.7086456e-01
   5.8226715e-01
   5.7369504e-01
   6.7855848e-01
   6.5757375e-01
   3.4954832e-01
   8.3013329e-01
   7.9824931e-01
   7.1413358e-01
   9.3919613e-01
   6.9783464e-01
   1.0170352e+00
   4.3193278e-01
   5.4841834e-01
   4.4120193e-01
   6.1948439e-01
   5.5796299e-01
   9.0283398e-01
   4.4340109e-01
   6.7895806e-01
   7.3907574e-01
   4.1294915e-01
   1.2031113e+00
   3.5519686e-01
   6.9324425e-01
   2.4019664e-01
   2.9340554e-01
   8.9709446e-01
   8.2111194e-01
   7.1293757e-01
   6.0518629e-01
   8.1005656e-01
   9.8061845e-01
   8.4020822e-01
   8.3323705e-01
   6.3725204e-01
   4.5572619e-01
   5.0240451e-01
   3.8364789e-01
   7.2809553e-01
   5.5881943e-01
   7.0992925e-01
   6.6558987e-01
   7.8204188e-01
   8.0650579e-01
   8.5413460e-01
   8.5334529e-01
   7.4594528e-01
   3.4914869e-01
   6.6492675e-01
   8.5872208e-01
   1.0006568e+00
   8.3402158e-01
   3.0642907e-01
   9.4806709e-01
   8.2632510e-01
   7.2034222e-01
   7.7249939e-01
   8.4852377e-01
   8.2910001e-01
   1.0297029e+00
   1.0855598e+00
   3.8758908e-01
   6.4877404e-01
   3.3478447e-01
   7.6236946e-01
   1.0251070e+00
   5.8861298e-01
   1.1111945e+00
   7.3608820e-01
   6.9915022e-01
   6.6492829e-01
   7.4169070e-01
   6.3437196e-01
   9.4421503e-01
   5.4779615e-01
   4.8454346e-01
   6.7108721e-01
   5.6855882e-01
   8.4687620e-01
   5.9870645e-01
   4.1579270e-01
   3.7073658e-01
   7.8374622e-01
   3.8819126e-01
   4.8086873e-01
   7.1564567e-01
   6.1124076e-01
   9.7281065e-01
   8.8390946e-01
   1.0674173e+00
   6.0680103e-01
   4.9605685e-01
   2.9032314e-01
   3.0372261e-01
   7.1635481e-01
   8.0244231e-01
   3.9129461e-01
   7.0277672e-01
   7.4518013e-01
   5.5802812e-01
   7.0537855e-01
   6.6951639e-01
   4.4665932e-01
   6.6033591e-01
   6.1561972e-01
   8.9103618e-01
   7.2800940e-01
   8.2172179e-01
   9.6729295e-01
   6.0846437e-01
   5.4218937e-01
   5.5452042e-01
   3.2427401e-01
   1.1464147e+00
   6.6249749e-01
   6.9551527e-01
   9.3481714e-01
   4.6181689e-01
   8.6026739e-01
   5.8190276e-01
   8.8533816e-01
   6.6970095e-01
   7.0700118e-01
   1.0236875e+00
   5.5359519e-01
   5.5749402e-01
   7.4273799e-01
   7.8518470e-01
   6.6374553e-01
   9.4177095e-01
   7.8672187e-01
   8.7170665e-01
   8.3361890e-01
   5.2930370e-01
   6.1780563e-01
   5.6258923e-01
   7.8576786e-01
   1.3220363e+00
   6.0978655e-01
   1.1033614e+00
   5.6267795e-01


==> sim/s2xcor_64_150_05.txt <==
   4.9831648e-02
   8.3091786e-02
   6.5282033e-02
   2.8602037e-02
   2.8746783e-02
   1.8545591e-02
   2.3002387e-02
   6.2135811e-02
   5.9081972e-02
   7.7160763e-02
   6.8846312e-02
   4.9968865e-02
   7.2845527e-03
   8.1521767e-02
   1.3912409e-01
   6.2310384e-02
   8.8458931e-02
   5.4500121e-02
   5.1084272e-02
   9.2213083e-02
   4.8957817e-02
   5.3826345e-02
   3.2989828e-02
   7.5492326e-02
   5.9551734e-02
   7.3526754e-02
   3.1098749e-03
   3.8324873e-02
   8.9782485e-02
   1.6288007e-02
   4.9915229e-02
   1.6156339e-02
   3.6354946e-02
   7.6201145e-02
   1.1571292e-01
   5.3421835e-02
   2.3980610e-02
   5.2545440e-02
   5.5083003e-02
   5.5531893e-02
   2.6248673e-02
   3.5487795e-02
   6.9189783e-02
   7.6711882e-02
   3.5276418e-02
   7.1548537e-02
   4.7851506e-02
   6.5666313e-02
   7.9467430e-02
   2.9849466e-02
   6.1212281e-02
   4.9420046e-02
   4.4602171e-02
   1.8613994e-02
   6.1594742e-02
   2.0554087e-02
   4.8250216e-02
   8.8214532e-02
   1.0242070e-02
   6.9251843e-02
   6.1167513e-02
   8.5575209e-02
   5.8663806e-02
   1.1639490e-02
   3.7910063e-02
   1.0277485e-01
   4.8241635e-02
   5.5658664e-02
   2.1566155e-02
   5.6693603e-02
   3.1123521e-02
   4.6484960e-02
   2.0958553e-02
   6.9683669e-02
   1.0587104e-01
   4.4561871e-02
   3.7770175e-02
   7.5730495e-02
   3.5316175e-02
   1.4032065e-02
   2.9297626e-02
   5.4331752e-02
   6.1544615e-02
   3.5427140e-02
   9.9740642e-02
   6.7375929e-02
   1.6619997e-02
   3.7474965e-02
   9.7789607e-02
   5.7101372e-02
   5.2846726e-02
   4.2103078e-02
   6.2196921e-02
   8.0796783e-02
   2.0958934e-02
   4.2019729e-02
   2.3217224e-02
   1.1733475e-01
   7.2165431e-02
   9.8473509e-02
   2.5739710e-02
   7.0488269e-02
   6.8150245e-02
   3.8265312e-02
   3.5965239e-02
   2.7761323e-02
   5.8989461e-02
   3.0040836e-02
   8.4380203e-02
   8.6588938e-02
   5.4549966e-02
   3.8398430e-02
   1.0019584e-01
   7.7749503e-02
   8.0070672e-02
   3.1908946e-02
   4.0546077e-02
   5.4115588e-02
   6.6816368e-02
   6.9382668e-02
   8.9508992e-02
   4.8158709e-02
   8.6080822e-02
   8.7778491e-02
   4.3379409e-02
   6.3471043e-02
   3.2350759e-02
   6.8821629e-02
   5.2219290e-02
   7.0015022e-02
   3.9000208e-02
   8.0628860e-02
   9.9318901e-02
   5.7763884e-02
   3.5578798e-02
   4.1591314e-02
   3.8014756e-02
   4.5365879e-02
   5.0867397e-02
   5.6975196e-02
   2.4143013e-02
   7.9134465e-02
   6.5287827e-02
   9.6007182e-02
   5.7406062e-02
   3.2916126e-02
   6.4717692e-02
   5.3214220e-02
   6.4709050e-02
   6.0198366e-02
   5.9586798e-02
   2.5066691e-02
   1.0023893e-01
   3.3961791e-02
   6.9669381e-02
   4.3899415e-02
   5.3429599e-02
   7.1150806e-02
   4.1739986e-02
   5.0212108e-02
   5.1796330e-02
   5.6008492e-02
   4.7199611e-02
   3.9182429e-02
   6.5362868e-02
   7.7150797e-02
   5.9133124e-02
   1.9749036e-02
   5.1735452e-02
   4.2632307e-02
   5.9938910e-02
   4.2747956e-02
   6.8373159e-02
   1.3078651e-01
   5.1044257e-02
   2.0971228e-02
   2.0423895e-02
   4.6489393e-02
   3.3252968e-02
   3.8408479e-02
   1.6042443e-02
   7.1231351e-02
   5.4471910e-02
   6.5991414e-02
   8.2700208e-02
   7.2719387e-02
   5.3463006e-02
   1.0894414e-01
   7.3377466e-02
   8.7819756e-02
   3.4787042e-02
   5.9014662e-02
   2.7179511e-02
   1.9649922e-02
   6.4872123e-02
   5.3056821e-02
   4.2248280e-02
   8.1314953e-02
   5.3255723e-02
   4.1181648e-02
   9.6338614e-02
   5.9488904e-02
   6.5277640e-02
   5.0403708e-02
   1.1678879e-01
   1.0035298e-01
   5.4936275e-02
   6.4902735e-02
   5.8173967e-02
   7.9241548e-02
   4.7707744e-02
   2.6185226e-02
   5.6016484e-02
   8.9309288e-02
   2.1695687e-02
   2.4295862e-02
   6.9185863e-02
   6.6627776e-02
   3.9241881e-02
   8.8286555e-02
   6.9195942e-02
   6.4399791e-02
   1.6259067e-02
   3.9921832e-02
   6.5359905e-02
   5.7620796e-02
   4.5783802e-02
   1.8502025e-02
   7.2506186e-02
   3.9258400e-02
   1.7863605e-02
   4.6490833e-02
   7.1107768e-02
   7.4735233e-02
   2.9137333e-02
   9.4746634e-02
   1.0771716e-02
   1.2308989e-02
   7.5934737e-02
   2.6906585e-02
   8.6325209e-02
   5.0775652e-02
   7.2323553e-02
   7.3157327e-02
   4.1724406e-02
   7.2962660e-02
   3.9770034e-02
   2.4170019e-02
   4.0968790e-02
   8.0385453e-02
   6.3256001e-02
   7.9114019e-02
   2.7696171e-02
   3.7271685e-02
   8.4106020e-02
   6.3669814e-02
   9.2838053e-02
   4.8588415e-02
   5.0562930e-02
   7.5265895e-02
   1.2124664e-01
   4.8900835e-02
   2.9420552e-02
   4.3767743e-02
   2.0673820e-02
   3.0324892e-02
   9.7515565e-02
   4.7030854e-02
   1.6951785e-02
   8.8552856e-03
   6.0864387e-02
   7.6671151e-02
   5.0725337e-02
   1.1160612e-01
   6.9059995e-02
   5.2115503e-02
   4.4903892e-02
   3.5381616e-02
   7.6733324e-02
   6.6407843e-02
   4.0366635e-02
   4.8650084e-02
   3.0077774e-02
   4.8063868e-02
   5.2410734e-02
   2.8593555e-02
   3.7016386e-02
   1.0974978e-01
   2.2960686e-02
   8.3106598e-02
   2.2213383e-02
   3.9928856e-02
   7.8764656e-02
   5.9224695e-02
   2.5877969e-02
   5.1813296e-02
   5.3477113e-02
   8.0339719e-02
   3.8623530e-02
   4.6763512e-02
   5.4812604e-02
   5.4200554e-02
   4.2984928e-02
   5.8860401e-02
   6.0997137e-02
   2.7944223e-02
   1.0248388e-01
   4.8253955e-02
   2.4173878e-02
   5.7395977e-02
   5.6404453e-02
   4.2868955e-02
   3.6068053e-02
   4.4456549e-02
   5.3243471e-02
   3.5186145e-02
   4.0785608e-02
   3.6999786e-02
   5.9724033e-02
   3.4340835e-02
   8.1235472e-02
   3.1539416e-02
   5.9307505e-02
   1.0460380e-01
   3.1188858e-02
   3.4096450e-02
   4.7550109e-02
   6.0324951e-02
   2.5140379e-02
   4.9908433e-02
   6.6444250e-02
   7.6903730e-02
   7.1057373e-02
   8.5176477e-02
   1.4270295e-01
   5.1484028e-02
   3.4206934e-02
   3.3870701e-02
   8.6323118e-02
   9.7870973e-02
   4.9539471e-02
   4.6083495e-02
   7.4216161e-02
   5.9372502e-02
   5.8960972e-02
   6.0290422e-02
   3.1358014e-02
   4.4164128e-02
   6.2476570e-02
   2.1995623e-02
   9.9766338e-02
   4.0314453e-02
   1.0547129e-01
   9.6068705e-02
   4.9395054e-02
   6.4340633e-02
   3.9069839e-02
   1.0608442e-01
   4.5972047e-02
   6.4152669e-02
   4.5939277e-02
   4.5154303e-02
   2.3538855e-02
   7.5499423e-02
   1.8252796e-02
   5.4131645e-02
   8.2785739e-02
   9.3734471e-02
   1.5202281e-01
   4.6364847e-02
   4.9003246e-02
   8.9557241e-02
   9.5625691e-02
   2.4104137e-02
   3.5609134e-02
   1.7679313e-02
   6.8526131e-02
   7.8966219e-02
   4.8423253e-02
   4.9106839e-02
   2.4896341e-02
   8.0437717e-02
   1.0033897e-01
   4.7798685e-02
   5.2197967e-02
   7.1839044e-02
   3.5371487e-02
   6.0602071e-02
   5.7147945e-02
   3.7272583e-02
   4.4968790e-02
   5.5573585e-02
   1.0344336e-01
   3.7042165e-02
   5.6807418e-02
   4.3737470e-02
   3.1088416e-02
   5.2642697e-02
   7.9634013e-02
   5.8348833e-02
   6.9356557e-02
   4.4652560e-02
   7.2546930e-02
   5.4369995e-02
   8.7728308e-02
   4.0432567e-02
   4.2859779e-02
   7.3084351e-02
   6.1239118e-02
   4.9831057e-02
   8.5083459e-02
   4.5487267e-02
   1.2241833e-01
   6.6410261e-02
   4.8126468e-02
   1.0011561e-01
   5.2065364e-02
   9.9016835e-02
   9.8229048e-02
   7.4957240e-02
   4.3326735e-02
   2.6967013e-02
   6.0486722e-02
   4.7031120e-02
   6.4092753e-02
   5.9029895e-02
   6.1295260e-02
   5.5350699e-02
   2.9608232e-02
   2.1722663e-02
   7.3909289e-02
   8.1864360e-02
   4.1646406e-02
   7.1639869e-02
   4.7193697e-02
   5.7730408e-02
   4.7289464e-02
   8.6569900e-02
   6.0725719e-02
   1.1165946e-01
   3.2316682e-02
   3.4174324e-02
   6.4162312e-02
   6.6755647e-02
   4.8765039e-02
   3.3220361e-02
   3.5815436e-02
   5.0104465e-02
   5.5920325e-02
   2.7584270e-02
   1.0071735e-01
   5.4951917e-02
   5.3659699e-02
   5.8261101e-02
   4.1678488e-02
   3.2405958e-02
   5.8376720e-02
   5.2296883e-02
   8.6811842e-02
   4.5504252e-02
   1.5558481e-02
   6.9702271e-02
   4.8997848e-02
   3.2799384e-02
   7.9999012e-02
   3.2186978e-02
   4.8489935e-02
   3.1783705e-02
   3.1655087e-02
   7.2081126e-02
   4.5974416e-02
   4.7094485e-02
   7.7272260e-02
   6.9691552e-02
   6.4160966e-02
   3.5588257e-02
   4.2517533e-02
   8.8226401e-02
   1.2327982e-02
   5.3463178e-02
   3.1599837e-02
   6.2668489e-02
   2.4435159e-02
   3.9945079e-02
   6.1114508e-02
   5.4182284e-02
   5.0813425e-02
   4.6058106e-02
   7.5266290e-02
   4.7617096e-02
   1.0810493e-01
   5.9093222e-02
   9.3467662e-02
   4.0504844e-02
   4.5488726e-02
   2.6292899e-02
   4.6757863e-02
   5.5714457e-02
   6.1557844e-02
   4.8295803e-02


==> sim/s2xcor_64_150_10.txt <==
   4.0285919e-02
   6.8742774e-02
   4.8596805e-02
   4.3132067e-02
   1.2143405e-02
   1.0966235e-01
   1.1188544e-01
   7.1708703e-02
   1.1290362e-02
   7.7444943e-02
   1.0327754e-01
   7.3568214e-02
   4.3897668e-02
   8.0828218e-02
   9.7437418e-02
   6.1265822e-02
   4.0551199e-02
   5.5373427e-02
   1.0935013e-01
   9.5376598e-02
   8.0048993e-02
   1.2799480e-01
   1.3107104e-01
   9.2482219e-02
   5.6754339e-02
   6.4504299e-02
   4.1185816e-02
   5.4652519e-02
   7.8625837e-02
   6.4677494e-02
   4.5353774e-02
   7.4521418e-02
   6.3673725e-02
   7.9974394e-02
   1.4998702e-01
   7.9792218e-02
   4.9653721e-02
   5.9057580e-02
   5.8942966e-02
   6.8398121e-02
   8.0473361e-02
   4.6810865e-02
   9.6043600e-02
   5.1680637e-02
   8.4704264e-02
   5.5191986e-02
   6.9160258e-02
   5.9386171e-02
   1.4242953e-02
   1.1790047e-01
   5.5696712e-02
   7.4699378e-02
   1.8022720e-02
   6.3990637e-02
   7.4540246e-02
   6.4718124e-02
   7.0183749e-02
   7.0547588e-02
   1.0134290e-01
   8.4401043e-02
   6.0968929e-02
   7.7873498e-02
   4.3666992e-02
   3.5491276e-02
   8.9094140e-02
   6.1302693e-02
   5.5660192e-02
   1.2452746e-01
   5.1261347e-02
   5.3350081e-02
   3.3955281e-02
   6.3710920e-02
   7.9302881e-02
   1.3138875e-01
   9.0751702e-02
   5.1632021e-02
   6.8506613e-02
   5.1101651e-02
   3.6823735e-02
   7.1788706e-02
   5.7918805e-02
   7.0306786e-02
   1.1982965e-01
   5.9949676e-02
   8.5697595e-02
   1.1061698e-01
   6.0283933e-02
   6.0981354e-02
   5.4841989e-02
   8.8926961e-02
   1.0921248e-01
   5.6019486e-02
   6.5579085e-02
   8.3873509e-02
   6.3896145e-02
   3.2692328e-02
   1.7781935e-02
   9.3408150e-02
   2.6031473e-02
   4.8697110e-02
   1.0032376e-01
   6.8304293e-02
   1.0295018e-01
   1.0532285e-01
   5.3218467e-02
   5.4807717e-02
   5.5778473e-02
   6.7832841e-02
   6.4687883e-02
   7.7861135e-02
   4.6995425e-02
   6.8826243e-02
   6.3502497e-02
   1.6345622e-02
   8.8937959e-02
   4.7886217e-02
   5.7411269e-02
   7.4233738e-02
   4.5208906e-02
   1.0513511e-01
   1.1994512e-01
   2.8989295e-02
   4.7678995e-02
   1.6319695e-02
   5.7809992e-02
   5.0865684e-02
   4.2879809e-02
   5.0164356e-02
   9.6053861e-02
   3.4366948e-02
   3.3595202e-02
   8.6486672e-02
   7.5485331e-02
   7.4300372e-02
   7.9579687e-02
   1.0414266e-01
   5.4999946e-02
   1.0898550e-01
   6.9181927e-02
   4.1983973e-02
   4.3291917e-02
   5.3672593e-02
   5.4351124e-02
   4.9854552e-02
   3.6948724e-02
   1.1552942e-01
   4.0105546e-02
   2.2781222e-02
   6.4172872e-02
   5.9884357e-02
   6.7483806e-02
   8.9596800e-02
   3.6097714e-02
   4.5599825e-02
   5.7817038e-02
   1.1544746e-01
   7.4422607e-02
   1.8527063e-02
   1.3018917e-01
   3.8334870e-02
   7.0524845e-02
   6.0419885e-02
   3.5888929e-02
   8.6327534e-02
   5.0888672e-02
   1.0607061e-01
   4.2945579e-02
   6.9091034e-02
   8.9959383e-02
   1.0744275e-01
   6.8936671e-02
   9.4901002e-02
   1.5566283e-01
   7.6008056e-02
   8.8259115e-02
   7.6642416e-02
   1.0883718e-01
   9.6417081e-02
   5.2213127e-02
   2.8895481e-02
   4.1697954e-02
   3.2463724e-02
   4.0097492e-02
   5.6969363e-02
   6.4798815e-02
   3.3807926e-02
   7.5239187e-02
   3.9494682e-02
   7.2503146e-02
   1.2138448e-01
   1.0982878e-01
   3.7939526e-02
   7.0378561e-02
   4.6495359e-02
   9.8646373e-02
   4.4336988e-02
   1.0196878e-01
   8.8442096e-02
   3.8462686e-02
   7.2349847e-02
   5.1577252e-02
   9.6719034e-02
   1.3453831e-01
   1.5441896e-01
   1.1978694e-01
   5.0884365e-02
   6.8931522e-02
   9.3750524e-02
   2.1522402e-02
   4.7415369e-02
   5.9942390e-02
   6.1510321e-02
   5.8966303e-02
   5.2034614e-02
   2.6972939e-02
   4.1125627e-02
   4.9990720e-02
   5.1734977e-02
   6.4589192e-02
   9.2458201e-02
   8.7886895e-02
   1.3463204e-01
   8.3692898e-02
   7.1129412e-02
   9.2542784e-02
   3.4159146e-02
   2.9579654e-02
   8.4483608e-02
   8.6669891e-02
   6.0088025e-02
   2.5694155e-02
   8.5318928e-02
   5.8413795e-02
   9.8239193e-02
   2.3023014e-02
   1.2628895e-01
   9.1324369e-02
   1.0455087e-01
   8.1288536e-02
   3.3437310e-02
   9.8938277e-02
   6.9517257e-02
   5.2824509e-02
   9.1945249e-02
   6.4948898e-02
   3.6562755e-02
   7.3896098e-02
   6.7479484e-02
   4.9833409e-02
   1.0190708e-01
   8.8933457e-02
   7.7309704e-02
   8.6275294e-02
   4.4504525e-02
   9.8915169e-02
   1.0526176e-01
   4.9420894e-02
   9.9434354e-02
   3.7966994e-02
   7.7866516e-02
   3.8543112e-02
   1.1215794e-01
   7.1029942e-02
   6.6191824e-02
   7.5309387e-02
   1.0221233e-01
   6.2414722e-02
   1.3843664e-01
   4.6281245e-02
   9.9751820e-02
   2.4497177e-02
   6.1558625e-02
   9.3686389e-02
   7.0458634e-02
   7.8316564e-02
   1.0478051e-01
   2.9275951e-02
   7.1182755e-02
   1.6212474e-02
   8.5733129e-02
   8.8478681e-02
   6.9896443e-02
   1.1484014e-01
   5.0128272e-02
   8.2231299e-02
   5.2969366e-02
   4.3548938e-02
   1.5258349e-02
   9.8293739e-02
   1.1800896e-01
   1.5179883e-01
   5.7896946e-02
   5.9624513e-02
   7.1359595e-02
   1.0024901e-01
   8.1402890e-02
   7.3997395e-02
   1.9234501e-02
   7.2064962e-02
   3.5225868e-02
   5.2947850e-02
   5.3164252e-02
   4.4009505e-02
   1.0010556e-01
   7.5537327e-02
   9.8642160e-02
   2.7001195e-02
   6.1352675e-02
   4.8300103e-02
   8.6433190e-02
   4.2239831e-02
   5.1148413e-02
   3.7798029e-02
   2.5124588e-02
   3.6833072e-02
   3.1243774e-02
   5.1106690e-02
   3.2823313e-02
   9.0262919e-02
   4.1131158e-02
   3.6371526e-02
   7.5014372e-03
   4.8117690e-02
   3.3228965e-02
   4.7329206e-02
   7.7841479e-02
   1.1968068e-01
   1.3234181e-01
   1.3337086e-01
   4.0031134e-02
   3.7620038e-02
   1.7960258e-02
   1.1397639e-01
   5.6157064e-02
   4.5511718e-02
   9.2793653e-02
   6.4981169e-02
   9.5637970e-02
   3.4942608e-02
   4.5936996e-02
   4.0151263e-02
   4.4167053e-02
   2.0768713e-02
   9.8818166e-02
   1.2557554e-01
   6.2602239e-02
   9.6631017e-02
   5.4435295e-02
   3.6383335e-02
   7.5583160e-02
   1.2811731e-02
   7.7325681e-02
   6.6745183e-02
   9.4359390e-02
   6.5451649e-02
   3.6949368e-02
   4.0730212e-02
   5.3366479e-02
   2.9363278e-02
   3.9831800e-02
   5.0983971e-02
   5.7728054e-02
   6.2232882e-02
   4.6172378e-02
   1.5218233e-01
   4.2073125e-02
   8.8304274e-02
   1.1672447e-01
   1.0155365e-01
   1.0211139e-01
   1.1321234e-01
   7.9622445e-02
   7.4458096e-02
   4.7065959e-02
   4.6785076e-02
   1.0469608e-01
   6.9956693e-02
   7.1632921e-02
   1.1293718e-01
   7.3530417e-02
   4.6878059e-02
   7.9469499e-02
   7.9335276e-02
   3.6733677e-02
   6.1529410e-02
   6.3468080e-02
   3.7082684e-02
   8.7429809e-02
   9.2847259e-02
   6.2068749e-02
   9.5583919e-02
   7.8320962e-02
   6.0174193e-02
   9.0736995e-02
   4.8935500e-02
   4.4468396e-02
   4.3654332e-02
   5.6440147e-02
   8.6996547e-02
   7.7059310e-02
   4.2578679e-02
   3.5773291e-02
   1.0519830e-01
   1.2661426e-02
   5.1033482e-02
   2.4672972e-02
   6.6597078e-02
   1.0556835e-01
   6.1561260e-02
   1.0479997e-01
   6.0195883e-02
   3.1620158e-02
   4.9391597e-02
   5.8770605e-02
   7.3526771e-02
   1.2012229e-01
   3.3226817e-02
   4.4074008e-02
   3.9946374e-02
   2.3106489e-02
   6.2585177e-02
   4.3147690e-02
   4.6328560e-02
   6.0009491e-02
   1.0374042e-01
   1.2192256e-01
   1.7530796e-01
   6.6612392e-02
   1.0881913e-01
   6.8899852e-02
   2.6036114e-02
   5.0420365e-02
   8.3869973e-02
   3.3715075e-02
   6.1327993e-02
   1.0513296e-01
   8.8181252e-02
   4.9843660e-02
   5.5075342e-02
   5.7341102e-02
   5.8378841e-02
   3.1421652e-02
   4.3779683e-02
   7.2060780e-02
   6.8839017e-02
   8.9786657e-02
   9.7372576e-02
   7.5654972e-02
   6.9359237e-02
   7.9001618e-02
   4.8534374e-02
   5.8743023e-02
   5.7795901e-02
   1.1862260e-01
   3.8207824e-02
   5.8402715e-02
   4.2507572e-02
   5.1638955e-02
   6.3650742e-02
   4.6200198e-02
   4.9740040e-02
   6.0772519e-02
   8.0703578e-02
   6.5411545e-02
   7.1476990e-02
   4.8047485e-02
   5.5673333e-02
   8.0789597e-02
   8.2714399e-02
   6.3465017e-02
   1.0208773e-01
   6.5521965e-02
   3.2541849e-02
   5.6479469e-02
   8.7153847e-02
   8.8277279e-02
   9.5138823e-02
   3.5379343e-02
   6.1710023e-02
   1.4658152e-01
   5.2338836e-02
   5.3399532e-02
   8.7287387e-02
   7.8619592e-02
   6.6332527e-02
   6.7134972e-02
   1.1788121e-01
   6.4654540e-02
   2.5492607e-02
   4.1417307e-02
   4.0081435e-02
   5.8693317e-02
   4.7860956e-02
   4.4881839e-02
   4.5941137e-02
   2.5076641e-02
   6.5310425e-02
   7.0951976e-02
   1.9013266e-02
   4.7091333e-02


==> sim/s2xcor_64_250_20.txt <==
   1.1087017e-01
   1.2563380e-01
   1.5458004e-01
   8.6695175e-02
   1.2207070e-01
   1.3642339e-01
   1.4723645e-01
   1.1590918e-01
   1.3229125e-01
   1.8048710e-01
   8.8445207e-02
   1.5788945e-01
   1.5680757e-01
   1.0307871e-01
   1.1264394e-01
   1.1099662e-01
   1.4520688e-01
   7.0840070e-02
   1.0555409e-01
   1.4440823e-01
   9.3387750e-02
   1.2959438e-01
   1.1870263e-01
   4.7846875e-02
   8.5646076e-02
   8.2493040e-02
   1.0219016e-01
   1.2242019e-01
   6.9084167e-02
   8.9773186e-02
   1.7252749e-01
   6.2987675e-02
   3.5224457e-02
   5.2700682e-02
   1.8138172e-01
   1.1911964e-01
   1.0191147e-01
   8.3196822e-02
   1.0504349e-01
   4.9532408e-02
   1.0772006e-01
   1.2151958e-01
   6.6103264e-02
   9.6215324e-02
   2.2074917e-01
   1.2598238e-01
   1.5081279e-01
   8.2030795e-02
   1.5390379e-01
   2.1264861e-01
   1.2805825e-01
   1.4349266e-01
   5.6279862e-02
   6.4895421e-02
   1.5397276e-01
   9.0588018e-02
   1.1048170e-01
   1.1796784e-01
   7.0678361e-02
   1.5299224e-01
   9.5244395e-02
   1.4982048e-01
   6.7484197e-02
   7.5448939e-02
   5.0111854e-02
   1.7967710e-01
   8.6470492e-02
   8.2651014e-02
   5.6117035e-02
   9.2149857e-02
   9.3060929e-02
   1.0063851e-01
   7.1301601e-02
   8.9883498e-02
   9.6193115e-02
   1.2237246e-01
   9.6527340e-02
   1.0620120e-01
   7.6797995e-02
   3.7376830e-02
   9.7899664e-02
   1.8027503e-01
   9.3158550e-02
   4.9242639e-02
   1.4383491e-01
   8.1626882e-02
   1.6693351e-01
   1.4739580e-01
   2.0522067e-01
   1.3078572e-01
   8.6245896e-02
   1.0479061e-01
   7.2999125e-02
   1.3557157e-01
   1.4344352e-01
   1.0400602e-01
   1.4112698e-01
   5.1693316e-02
   9.5637260e-02
   8.7124167e-02
   1.1770166e-01
   2.0926223e-01
   3.7738585e-02
   1.1596549e-01
   8.0035364e-02
   1.1196571e-01
   1.1845068e-01
   6.6516677e-02
   9.7005705e-02
   1.2585426e-01
   8.6064988e-02
   1.9623979e-01
   1.1831729e-01
   1.3395341e-01
   9.0566323e-02
   1.6127334e-01
   9.5126546e-02
   8.8612065e-02
   3.9049376e-02
   1.3678946e-01
   6.9575456e-02
   1.2726580e-01
   1.3982788e-01
   8.1675835e-02
   9.3063967e-02
   1.2758224e-01
   1.4925185e-01
   1.4895040e-01
   6.4613524e-02
   9.6325135e-02
   1.0869299e-01
   1.4447557e-01
   1.5307494e-01
   5.8621999e-02
   1.2487995e-01
   1.2466404e-01
   1.0089407e-01
   1.1175864e-01
   1.2383503e-01
   5.8232176e-02
   8.1123946e-02
   1.0904212e-01
   6.5958060e-02
   6.4247308e-02
   8.6044838e-02
   1.1571175e-01
   7.9988050e-02
   1.2949859e-01
   4.9236890e-02
   9.7215979e-02
   1.5120580e-02
   1.0645297e-01
   1.9318982e-01
   1.8648471e-01
   7.6140685e-02
   2.5870849e-01
   5.4872292e-02
   1.4828200e-01
   1.3961564e-01
   3.1692990e-02
   7.8557985e-02
   9.3095976e-02
   6.1665274e-02
   9.8144485e-02
   2.0725188e-01
   1.0301714e-01
   8.5998502e-02
   1.2276174e-01
   8.4080557e-02
   1.2197940e-01
   1.1665140e-01
   1.3745168e-01
   1.3243843e-01
   1.0538145e-01
   9.0947243e-02
   9.9938338e-02
   9.2664691e-02
   1.2756861e-01
   1.2360793e-01
   1.3876994e-01
   1.4920007e-01
   1.2063290e-01
   9.7631631e-02
   1.1458783e-01
   1.3110862e-01
   8.0344944e-02
   1.2639707e-01
   1.6830917e-01
   4.0788584e-02
   1.1497886e-01
   9.5035428e-02
   8.8776916e-02
   7.8643765e-02
   8.5850897e-02
   1.6145135e-01
   1.0842385e-01
   1.2253183e-01
   3.3526684e-02
   8.5790116e-02
   1.4037131e-01
   1.4646362e-01
   1.3499873e-01
   4.0236001e-02
   9.1422604e-02
   2.9471975e-02
   1.5279946e-01
   5.5111407e-02
   1.0586084e-01
   1.1950567e-01
   1.3835576e-01
   1.0003373e-01
   1.2694612e-01
   1.3005392e-01
   7.6168790e-02
   7.5563366e-02
   1.1017067e-01
   7.1345184e-02
   1.8212125e-01
   1.1714695e-01
   5.8109497e-02
   1.1986398e-01
   1.7542422e-01
   1.7539533e-01
   4.8438419e-02
   1.2345835e-01
   1.8119785e-01
   1.3436518e-01
   9.8388287e-02
   1.3052928e-01
   1.2102301e-01
   1.0054469e-01
   9.4983797e-02
   1.1089924e-02
   8.5427387e-02
   7.5587620e-02
   1.7212645e-01
   1.4001703e-01
   2.2291156e-01
   6.3017433e-02
   7.4380473e-02
   1.2329949e-01
   8.8032892e-02
   6.3103932e-02
   8.2552800e-02
   1.1995592e-01
   1.6025184e-01
   1.2997921e-01
   9.2141657e-02
   3.0140308e-02
   1.0094715e-01
   6.8687510e-02
   1.3659568e-01
   9.5990388e-02
   7.0107694e-02
   1.3914364e-01
   9.3817584e-02
   1.0885785e-01
   1.4455165e-01
   1.7851875e-01
   2.0701348e-01
   1.1398776e-01
   8.4726858e-02
   1.4241834e-01
   1.2865253e-01
   1.4017110e-01
   4.3793270e-02
   8.2849793e-02
   1.2164478e-01
   1.9073531e-01
   1.3687698e-01
   9.5724056e-02
   1.2383847e-01
   1.3084385e-01
   1.8044263e-01
   1.2144268e-01
   1.4867734e-01
   8.7768487e-02
   1.3437760e-01
   1.5286096e-01
   1.4653889e-01
   1.0503417e-01
   8.8155281e-02
   6.0773473e-02
   1.1378039e-01
   1.1718528e-01
   1.2695277e-01
   9.5373051e-02
   9.9782375e-02
   6.1605362e-02
   1.3568094e-01
   1.3946533e-01
   6.8763500e-02
   1.0020853e-01
   1.4533455e-01
   1.1066760e-01
   1.6981245e-01
   1.1302652e-01
   8.7035321e-02
   1.4090050e-01
   1.4109020e-01
   3.2070759e-02
   1.8623160e-01
   3.6575658e-02
   9.0826576e-02
   1.2373971e-01
   1.2833134e-01
   1.0210416e-01
   1.3164555e-01
   1.1949139e-01
   8.7467502e-02
   6.7707806e-02
   1.3696825e-01
   9.0373680e-02
   1.2334386e-01
   8.2736775e-02
   1.1888857e-01
   1.6398151e-01
   6.7931205e-02
   7.1366761e-02
   1.7255061e-01
   1.9813672e-01
   1.0485632e-01
   4.9506236e-02
   1.3300456e-01
   1.1866854e-01
   1.6423329e-01
   8.6257183e-02
   9.1650794e-02
   1.6288049e-01
   1.3335753e-01
   1.3893886e-01
   5.2373525e-02
   1.2838051e-01
   7.8145783e-02
   9.2485941e-02
   2.0603598e-01
   1.6369169e-01
   1.2509443e-01
   1.0320691e-01
   1.1208536e-01
   1.4407876e-01
   1.4859586e-01
   7.0479917e-02
   1.0942871e-01
   1.2221486e-01
   1.2260488e-01
   1.0512236e-01
   1.0356651e-01
   1.3199676e-01
   1.5788282e-02
   8.9411527e-02
   3.7464974e-02
   1.0034553e-01
   7.1085636e-02
   8.7097890e-02
   1.4392416e-01
   4.1378203e-02
   1.5288528e-01
   1.0286376e-01
   1.1704919e-01
   1.2195105e-01
   1.0220408e-01
   9.0430748e-02
   1.2274099e-01
   1.1732047e-01
   8.0404869e-02
   1.3556568e-01
   1.3330574e-01
   1.4024021e-01
   1.1126877e-01
   6.8884773e-02
   1.3570006e-01
   1.4531253e-01
   1.4193888e-01
   1.1721114e-01
   1.8457836e-01
   1.1035917e-01
   1.6286139e-01
   7.8201435e-02
   1.2683032e-01
   1.2264575e-01
   1.2079281e-01
   9.0152429e-02
   6.8131734e-02
   1.4656113e-01
   1.7688263e-01
   1.6227298e-01
   1.1103590e-01
   1.3385912e-01
   1.4063481e-01
   1.4120095e-01
   1.3027973e-01
   2.6732993e-02
   1.3511914e-01
   1.3927959e-01
   8.0978830e-02
   8.0149906e-02
   1.1560167e-01
   2.1621375e-01
   1.1481133e-01
   6.0906330e-02
   8.0224955e-02
   1.2576420e-01
   1.1577953e-01
   1.4109929e-01
   8.1119425e-02
   5.7912567e-02
   1.0307968e-01
   1.2058105e-01
   6.0726135e-02
   9.2061176e-02
   1.0788888e-01
   1.5797584e-01
   1.2239998e-01
   1.8733039e-01
   3.7801763e-02
   6.0204172e-02
   9.0111817e-02
   9.1061027e-02
   9.4415690e-02
   9.1621650e-02
   1.4395150e-01
   9.3162708e-02
   1.0804627e-01
   1.3891911e-01
   8.9357859e-02
   1.2889782e-01
   1.2164135e-01
   6.2687049e-02
   1.8346675e-01
   1.2200437e-01
   6.9690736e-02
   1.7872579e-01
   7.7224301e-02
   1.0170070e-01
   7.7396454e-02
   6.0316158e-02
   8.7726525e-02
   8.4931516e-02
   2.4614712e-02
   9.2241335e-02
   8.8799536e-02
   6.1279678e-02
   1.1914013e-01
   1.6632578e-01
   1.4605065e-01
   9.5287530e-02
   1.5802614e-01
   1.4994578e-01
   1.1711528e-01
   1.1891193e-01
   1.3948923e-01
   1.1843686e-01
   9.5723030e-02
   9.8568334e-02
   9.3364357e-02
   1.5747572e-01
   5.5183955e-02
   1.4871529e-01
   1.8143265e-01
   1.8894077e-01
   1.2462843e-01
   9.3219321e-02
   1.1843228e-01
   7.1464794e-02
   6.3558099e-02
   1.6567765e-01
   9.4847244e-02
   2.0627117e-01
   1.6520892e-01
   1.0191182e-01
   6.9849130e-02
   1.8586624e-01
   1.3287703e-01
   6.3260033e-02
   8.0380703e-02
   9.9100002e-02
   8.5911955e-02
   9.0349301e-02
   1.2134941e-01
   1.4323523e-01
   8.3034131e-02
   6.5726029e-02
   2.2164548e-01
   1.7474613e-01
   2.2782009e-01
   9.2602819e-02
   1.1446744e-01
   2.0572492e-01
   6.1750425e-02
   1.3514763e-01
   9.7182502e-02
   1.0993448e-01
   7.8505633e-02
   1.3370566e-01
   1.2269547e-01
   1.6953816e-01
   8.5306841e-02
   1.2059968e-01
   1.2001849e-01


==> sim/s2xcor_64_75.txt <==
   3.3943986e-01
   3.9639698e-01
   4.9723060e-01
   2.7196174e-01
   4.7099658e-01
   1.5135875e-01
   3.1592153e-01
   2.8457794e-01
   3.4285826e-01
   1.9672111e-01
   5.2557179e-01
   3.0043622e-01
   1.2364750e-01
   2.6004499e-01
   4.4859260e-01
   4.6459838e-01
   4.5588942e-01
   3.6026412e-01
   4.1966953e-01
   4.0498841e-01
   4.0556261e-01
   2.8907635e-01
   5.1149538e-01
   4.5030699e-01
   3.2524232e-01
   3.5688733e-01
   3.4602116e-01
   3.3987547e-01
   2.8257439e-01
   4.0702610e-01
   3.0246065e-01
   3.4757385e-01
   5.7723653e-01
   2.6136346e-01
   2.8127544e-01
   4.9124757e-01
   3.1630157e-01
   4.7557875e-01
   4.8389786e-01
   1.9222942e-01
   2.9770578e-01
   1.9021724e-01
   3.7256112e-01
   4.1265301e-01
   4.5760228e-01
   4.0033233e-01
   2.8707677e-01
   4.9258955e-01
   2.7780571e-01
   3.8819856e-01
   4.8865587e-01
   2.6295091e-01
   3.0039073e-01
   2.4007985e-01
   5.6237391e-01
   4.5167333e-01
   4.7142643e-01
   3.7536869e-01
   2.9360358e-01
   3.6454890e-01
   1.8854552e-01
   2.2860247e-01
   1.4858826e-01
   4.6306275e-01
   1.8818888e-01
   4.1620555e-01
   3.4859706e-01
   3.7608756e-01
   3.4804106e-01
   4.2876229e-01
   3.7159031e-01
   3.9205728e-01
   4.7438274e-01
   4.4221029e-01
   3.7766039e-01
   2.8730717e-01
   3.6157490e-01
   3.2920730e-01
   3.7240378e-01
   2.2024784e-01
   2.5592118e-01
   2.3543174e-01
   3.0155364e-01
   3.2336313e-01
   6.8019146e-01
   4.2045767e-01
   3.9361660e-01
   1.7100350e-01
   3.8366048e-01
   2.9331624e-01
   5.0815429e-01
   7.0384579e-02
   6.7399253e-01
   3.9292124e-01
   3.7556058e-01
   1.3305184e-01
   1.4425880e-01
   3.6112540e-01
   2.5253650e-01
   3.6629339e-01
   3.4629648e-01
   4.2731523e-01
   2.9245937e-01
   4.5530356e-01
   5.0629621e-01
   3.9147255e-01
   4.1658642e-01
   4.1922140e-01
   4.0897175e-01
   2.7161469e-01
   3.3674145e-01
   3.0711194e-01
   5.8751951e-01
   5.2749456e-01
   2.2554906e-01
   3.2564511e-01
   5.2069926e-01
   5.2262269e-01
   5.0742446e-01
   3.6658190e-01
   4.3901632e-01
   5.1500386e-01
   2.9357915e-01
   3.5337986e-01
   3.5644147e-01
   3.4689702e-01
   5.4770923e-01
   3.3295158e-01
   5.0599670e-01
   2.8876312e-01
   4.1866262e-01
   1.8867864e-01
   3.5800029e-01
   4.4140371e-01
   3.2544982e-01
   3.7211146e-01
   2.3818538e-01
   2.9276158e-01
   3.9243388e-01
   4.7111856e-01
   2.2748907e-01
   2.2564382e-01
   3.9957130e-01
   1.9491348e-01
   1.4730925e-01
   5.0303353e-01
   5.7228533e-01
   4.6574623e-01
   2.6861963e-01
   4.6279894e-01
   2.7570800e-01
   3.7630035e-01
   3.3601500e-01
   4.0834070e-01
   3.5524143e-01
   4.1978473e-01
   2.8979311e-01
   4.8481540e-01
   4.2803747e-01
   4.1724009e-01
   3.9668323e-01
   2.2223581e-01
   2.9167316e-01
   3.2123868e-01
   1.0827412e-01
   4.4920847e-01
   5.0295254e-01
   4.3924281e-01
   4.3449848e-01
   1.9303224e-01
   6.0382234e-01
   3.1990042e-01
   2.8819272e-01
   2.9595211e-01
   3.6096107e-01
   3.7683949e-01
   4.2696043e-01
   4.3046671e-01
   4.4243476e-01
   3.3918580e-01
   3.2752561e-01
   4.2363136e-01
   2.4548981e-01
   5.5253067e-01
   5.9069496e-01
   4.3629313e-01
   3.8779064e-01
   6.0176572e-01
   4.3256250e-01
   1.3779019e-01
   5.0976021e-01
   3.6200398e-01
   4.2406745e-01
   5.1758041e-01
   3.6061146e-01
   3.6865977e-01
   2.6868338e-01
   4.8183715e-01
   4.7138256e-01
   3.1119944e-01
   3.1958315e-01
   3.1575528e-01
   4.0856091e-01
   3.4887979e-01
   5.0639584e-01
   5.1271104e-01
   2.8268624e-01
   3.7246085e-01
   3.9858276e-01
   3.5296170e-01
   1.3589097e-01
   3.6539293e-01
   2.1184197e-01
   2.1527294e-01
   4.8796619e-01
   5.7241980e-01
   5.1849520e-01
   4.4508730e-01
   3.0373315e-01
   5.3720388e-01
   4.5732328e-01
   2.8859952e-01
   3.4822583e-01
   3.7207550e-01
   2.4901213e-01
   1.8143332e-01
   2.7543033e-01
   2.1064493e-01
   3.3959184e-01
   1.5581395e-01
   4.8423615e-01
   3.0742709e-01
   2.1128946e-01
   2.7882020e-01
   2.3501827e-01
   4.4118998e-01
   2.3466278e-01
   3.8594602e-01
   3.5548829e-01
   4.1557739e-01
   5.7414716e-01
   5.0019772e-01
   1.1812452e-01
   3.1178795e-01
   4.0503353e-01
   3.2874394e-01
   5.1654044e-01
   2.6993347e-01
   4.2829087e-01
   3.9879662e-01
   4.8632419e-01
   4.7797481e-01
   1.8549019e-01
   1.2446385e-01
   3.4251363e-01
   4.3920696e-01
   4.7786817e-01
   4.3232051e-01
   4.6408532e-01
   4.9804709e-01
   4.4764477e-01
   4.3533856e-01
   4.2749693e-01
   3.9402536e-01
   2.9551195e-01
   3.7857864e-01
   3.5533125e-01
   1.6201676e-01
   6.0633689e-01
   4.1397987e-01
   3.5936840e-01
   2.0649522e-01
   5.7476114e-01
   3.4123746e-01
   5.8714836e-01
   2.8847113e-01
   3.4000718e-01
   2.9259063e-01
   3.4673206e-01
   4.2660238e-01
   4.2303419e-01
   2.8159029e-01
   3.9975065e-01
   4.5416332e-01
   4.2283284e-01
   4.7822776e-01
   2.3389116e-01
   4.9830152e-01
   1.9953827e-01
   3.3960236e-01
   2.8029766e-01
   4.8360698e-01
   5.0309020e-01
   4.9577033e-01
   4.0211030e-01
   3.6495286e-01
   3.1033352e-01
   1.4928850e-01
   4.6095729e-01
   2.2146898e-01
   4.0572420e-01
   4.2813415e-01
   2.7321387e-01
   4.2449118e-01
   5.8044889e-01
   3.4516808e-01
   3.9171331e-01
   4.2559235e-01
   3.6300065e-01
   3.0120800e-01
   4.0972866e-01
   4.3744690e-01
   1.2986690e-01
   3.7199073e-01
   5.3835158e-01
   4.8483789e-01
   4.9242952e-01
   4.0581333e-01
   4.8167765e-01
   2.0709504e-01
   4.6128118e-01
   4.0567492e-01
   5.0343119e-01
   4.0902300e-01
   2.8956781e-01
   2.6276174e-01
   1.9059847e-01
   2.8105499e-01
   5.3923194e-01
   1.9203402e-01
   1.4559894e-01
   4.1345507e-01
   2.6237307e-01
   5.4923643e-01
   1.8076899e-01
   5.8739987e-01
   4.0437898e-01
   4.6338362e-01
   1.8755391e-01
   4.1792725e-01
   6.1558350e-01
   4.4358126e-01
   3.1468185e-01
   4.5112343e-01
   2.1966808e-01
   3.2536590e-01
   2.8985153e-01
   2.7006101e-01
   3.3480966e-01
   5.1055772e-01
   3.0330748e-01
   2.4781509e-01
   3.8865456e-01
   4.8233146e-01
   3.6978759e-01
   3.1942764e-01
   2.9060332e-01
   4.1022616e-01
   4.0311318e-01
   4.4661621e-01
   3.2469507e-01
   3.6977837e-01
   3.5654912e-01
   5.4092691e-01
   4.2800561e-01
   3.1514292e-01
   4.3612705e-01
   4.3019799e-01
   5.1085388e-01
   4.3200625e-01
   3.2493868e-01
   5.2894803e-01
   4.3182949e-01
   3.4516751e-01
   1.4363883e-01
   3.9034586e-01
   3.3605373e-01
   4.4355210e-01
   2.8458338e-01
   4.4686576e-01
   4.0888484e-01
   4.6121247e-01
   3.8511764e-01
   2.9812628e-01
   4.0436625e-01
   3.1455281e-01
   4.1407038e-01
   4.8255652e-01
   1.2883576e-01
   3.5565208e-01
   3.5790069e-01
   3.2905986e-01
   5.3397728e-01
   2.1290638e-01
   1.9936723e-01
   3.4465671e-01
   3.6806793e-01
   3.1371725e-01
   3.5840397e-01
   3.1839657e-01
   1.6733019e-01
   2.5304904e-01
   2.7554801e-01
   4.3173627e-01
   3.2954898e-01
   3.8207276e-01
   2.0557769e-01
   4.2387924e-01
   4.3661025e-01
   4.2053899e-01
   5.3700954e-01
   4.2445070e-01
   4.0335455e-01
   4.6679854e-01
   3.1423343e-01
   2.6776668e-01
   4.2272507e-01
   3.3775352e-01
   1.8667747e-01
   4.0327513e-01
   1.3712915e-01
   4.1107152e-01
   5.3550210e-01
   2.0867298e-01
   5.2152434e-01
   4.6786254e-01
   4.5732471e-01
   3.8983093e-01
   2.4542076e-01
   2.3707107e-01
   3.3635643e-01
   4.3399350e-01
   4.2130415e-01
   4.7136045e-01
   2.6692892e-01
   4.2547134e-01
   3.3275791e-01
   5.4874893e-01
   3.4472087e-01
   1.7226871e-01
   2.9231263e-01
   2.2088012e-01
   1.5150147e-01
   5.5031668e-01
   3.1118599e-01
   4.0101406e-01
   2.8662750e-01
   4.3945683e-01
   5.3386755e-01
   3.9618089e-01
   5.4542458e-01
   7.3532878e-02
   4.0577404e-01
   5.0118534e-01
   3.5450076e-01
   3.8520623e-01
   4.7853227e-01
   4.3895978e-01
   3.0747782e-01
   9.5558950e-02
   2.3435258e-01
   1.7194612e-01
   3.0517730e-01
   1.7361094e-01
   5.0797183e-01
   3.8148888e-01
   1.5422592e-01
   2.2256081e-01
   2.8209539e-01
   5.8468672e-01
   3.6254831e-01
   1.4420444e-01
   2.1776463e-01
   2.1334608e-01
   1.7892023e-01
   2.8581911e-01
   2.5327551e-01
   3.4862560e-01
   4.0822181e-01
   4.2124371e-01
   2.9198209e-01
   2.9394184e-01
   4.0204285e-01
   3.1546789e-01
   4.4513909e-01
   4.8352291e-01
   4.0014827e-01
   3.7262766e-01
   3.9190060e-01
   3.9389626e-01
   3.9909132e-01
   2.5810361e-01
   3.3594121e-01
   2.8627065e-01
   2.7669352e-01
   4.0189992e-01
   1.1692408e-01
   4.3072137e-01
   4.3492067e-01
   3.8006548e-01


==> sim/s2xcor_96_75.txt <==
   4.2455282e-01
   4.4086493e-01
   2.5747961e-01
   5.0297311e-01
   1.2261527e-01
   4.1871109e-01
   3.4611322e-01
   4.0566415e-01
   3.5265006e-01
   5.0641155e-01
   4.1959625e-01
   6.6564702e-01
   2.8887972e-01
   3.1365412e-01
   4.0014304e-01
   4.1840060e-01
   1.8788804e-01
   3.1190975e-01
   1.4839052e-01
   2.0440010e-01
   2.9537242e-01
   4.5361835e-01
   1.7576454e-01
   3.8911412e-01
   3.8281488e-01
   4.2180389e-01
   4.1111132e-01
   6.8717896e-01
   4.3971264e-01
   2.0775999e-01
   2.2781993e-01
   3.5531211e-01
   3.9447309e-01
   4.1871734e-01
   3.9164445e-01
   2.3153834e-01
   3.5671008e-01
   2.9741208e-01
   2.0009554e-01
   2.9732255e-01
   2.6880746e-01
   4.0681572e-01
   3.0551733e-01
   3.1659144e-01
   3.0090154e-01
   3.9333631e-01
   2.5965879e-01
   5.0356797e-01
   4.5861395e-01
   4.3261219e-01
   5.1848893e-01
   3.6722979e-01
   3.8156085e-01
   6.0850147e-01
   5.7198737e-01
   4.0378915e-01
   4.3779885e-01
   4.8616501e-01
   2.4183601e-01
   3.8681609e-01
   2.1828321e-01
   1.9295930e-01
   3.5796100e-01
   2.4659745e-01
   2.0572448e-01
   3.0406044e-01
   4.2404153e-01
   3.4846653e-01
   5.0316843e-01
   4.1942573e-01
   1.8182294e-01
   4.0034705e-01
   2.2407664e-01
   1.2440717e-01
   1.4987896e-01
   4.9977691e-01
   3.7766661e-01
   4.5564736e-01
   3.7840197e-01
   3.8990577e-01
   4.2158599e-01
   3.2448620e-01
   4.3054664e-01
   1.4497918e-01
   3.3499513e-01
   5.0420094e-01
   3.1934094e-01
   1.6174070e-01
   2.7789808e-01
   1.5047531e-01
   3.6034891e-01
   2.6234023e-01
   5.4644198e-01
   5.3600787e-01
   2.5159472e-01
   4.2730297e-01
   4.0928799e-01
   1.9957262e-01
   2.3432287e-01
   3.3971028e-01
   1.7018345e-01
   3.0967257e-01
   2.0638914e-01
   3.1088115e-01
   2.5358329e-01
   1.6282414e-01
   3.7508627e-01
   4.0035095e-01
   2.4045752e-01
   2.5133688e-01
   2.6290420e-01
   3.4798163e-01
   4.8782051e-01
   2.9272824e-01
   2.5249375e-01
   4.0301547e-01
   4.5695236e-01
   4.3643575e-01
   3.9522851e-01
   4.0289988e-01
   1.6529579e-01
   2.7685874e-01
   4.4012622e-01
   2.6598159e-01
   4.0315905e-01
   2.8821290e-01
   3.2707978e-01
   3.3730667e-01
   2.1998472e-01
   4.0429543e-01
   3.7222138e-01
   3.2147865e-01
   4.4057457e-01
   5.6919333e-01
   2.0321332e-01
   3.9835765e-01
   9.4511732e-02
   3.8889389e-01
   3.1250089e-01
   3.3473733e-01
   3.8463189e-01
   4.0614724e-01
   4.4741328e-01
   2.7130982e-01
   1.6194598e-01
   2.6475695e-01
   3.6664404e-01
   4.8143423e-01
   2.7207517e-01
   2.6214616e-01
   4.3543098e-01
   3.3780361e-01
   3.7710378e-01
   4.5614605e-01
   3.9702390e-01
   2.9256492e-01
   3.8056878e-01
   3.6054776e-01
   3.4898170e-01
   3.7441314e-01
   4.7322608e-01
   4.6255087e-01
   3.8676160e-01
   2.8191348e-01
   4.1130263e-01
   2.9794595e-01
   2.0994826e-01
   5.0722747e-01
   2.1437668e-01
   3.3796953e-01
   5.0439700e-01
   2.8566268e-01
   4.0788070e-01
   2.1978043e-01
   2.8628436e-01
   4.1909329e-01
   3.2968518e-01
   4.2381282e-01
   5.3496572e-01
   2.5453825e-01
   4.5662566e-01
   1.7873710e-01
   4.4694591e-01
   3.3236711e-01
   2.8092830e-01
   5.1512197e-01
   3.6233765e-01
   5.2198569e-01
   2.9823134e-01
   4.1849939e-01
   3.5725991e-01
   2.9888025e-01
   1.0764836e-01
   3.9887258e-01
   4.8463862e-01
   4.4069523e-01
   2.8002034e-01
   4.2165024e-01
   1.4477558e-01
   4.2495898e-01
   1.1595951e-01
   1.1167015e-01
   4.6901303e-01
   5.3686698e-01
   2.8214499e-01
   5.5760517e-01
   3.2878692e-01
   2.8680496e-01
   3.3409555e-01
   4.7462380e-01
   3.6155978e-01
   3.5597495e-01
   3.7422087e-01
   5.1594905e-01
   3.7843965e-01
   1.7711706e-01
   2.6576173e-01
   3.0806928e-01
   4.0320698e-01
   2.6685529e-01
   4.9629808e-01
   4.1093004e-01
   4.3758476e-01
   3.1080373e-01
   3.0819620e-01
   1.9876750e-01
   4.2189179e-01
   3.9817083e-01
   1.3593616e-01
   3.1742974e-01
   2.4776412e-01
   3.9807353e-01
   1.9398297e-01
   3.8809620e-01
   4.4973480e-01
   3.3087898e-01
   5.4625306e-01
   3.4897447e-01
   4.1233425e-01
   1.7543066e-01
   4.3466163e-01
   3.5842221e-01
   3.3447746e-01
   2.7588034e-01
   2.8924881e-01
   2.8455050e-01
   4.6467982e-01
   4.4926601e-01
   4.4853088e-01
   4.4667803e-01
   4.7457944e-01
   6.9122321e-01
   4.0584828e-01
   5.2576653e-01
   3.7785070e-01
   3.1172578e-01
   4.6032992e-01
   3.1986737e-01
   1.9539646e-01
   4.4672833e-01
   2.1418552e-01
   3.2920203e-01
   4.5833322e-01
   3.8326605e-01
   3.0858360e-01
   3.1280971e-01
   3.1107518e-01
   5.6657096e-01
   4.9050148e-01
   4.0563968e-01
   4.9013354e-01
   2.5552811e-01
   3.5577605e-01
   5.8376284e-01
   4.5709715e-01
   3.0403165e-01
   2.9933114e-01
   9.3118145e-02
   3.1063740e-01
   2.7675942e-01
   4.5784118e-01
   2.7235474e-01
   4.2938792e-01
   1.9292689e-01
   3.5538698e-01
   4.9221158e-01
   3.0902325e-01
   4.7367771e-01
   3.2858301e-01
   2.4472575e-01
   5.3764829e-01
   2.9032639e-01
   3.8694540e-01
   2.8482725e-01
   3.4880839e-01
   2.9132316e-01
   3.5973184e-01
   3.5356128e-01
   4.9300272e-01
   3.8891872e-01
   4.8765956e-01
   3.4908644e-01
   3.8682391e-01
   3.2389629e-01
   1.7352059e-01
   2.9811134e-01
   2.5787567e-01
   2.1771756e-01
   2.0865233e-01
   2.3108310e-01
   3.7927873e-01
   3.2785114e-01
   5.5628409e-01
   4.5200050e-01
   3.2597848e-01
   1.9862840e-01
   5.0417110e-01
   3.4916832e-01
   3.8220697e-01
   2.6119425e-01
   4.8095208e-01
   5.3736251e-01
   3.5999354e-01
   5.5474383e-01
   2.8613365e-01
   4.6969700e-01
   3.7991835e-01
   4.5696691e-01
   4.8044348e-01
   4.0034381e-01
   4.1200750e-01
   3.6411324e-01
   3.9050394e-01
   3.9692651e-01
   1.7861679e-01
   4.1884735e-01
   1.8145775e-01
   3.0100188e-01
   4.6942313e-01
   4.2713677e-01
   3.4349156e-01
   4.0106583e-01
   2.7774609e-01
   4.2200404e-01
   4.1917573e-01
   2.4974034e-01
   3.1345052e-01
   9.1729897e-02
   4.2872420e-01
   3.9279663e-01
   5.0451350e-01
   3.3439784e-01
   4.1734096e-01
   4.6542417e-01
   4.0957881e-01
   3.4690084e-01
   3.0550809e-01
   2.7468639e-01
   5.0367290e-01
   5.1609813e-01
   3.2838424e-01
   3.6709728e-01
   4.5547133e-01
   3.1137530e-01
   4.1709775e-01
   4.1620496e-01
   3.8617848e-01
   4.2444475e-01
   5.0219827e-01
   4.9249954e-01
   3.9487683e-01
   4.3441729e-01
   1.3499061e-01
   3.2163224e-01
   3.5423980e-01
   4.3617696e-01
   3.2923283e-01
   3.6046949e-01
   3.9782981e-01
   5.3222715e-01
   2.0422109e-01
   3.6590703e-01
   4.3939660e-01
   5.0834103e-01
   2.8767751e-01
   2.3717227e-01
   2.8501431e-01
   1.8278291e-01
   3.3407463e-01
   4.6351607e-01
   2.9456654e-01
   3.7797017e-01
   2.5212826e-01
   4.9249716e-01
   3.9900289e-01
   5.0470527e-01
   3.8408833e-01
   4.0437743e-01
   2.4298421e-01
   2.1191445e-01
   4.7005666e-01
   4.3604470e-01
   4.2990200e-01
   3.5573472e-01
   4.8270491e-01
   3.7669064e-01
   5.8846674e-01
   2.0735557e-01
   2.9671537e-01
   6.0966493e-01
   4.5081801e-01
   5.3362675e-01
   4.2016004e-01
   4.5011346e-01
   3.1346963e-01
   3.6726241e-01
   2.8211861e-01
   5.9603401e-01
   5.3032851e-01
   4.2612160e-01
   4.5303310e-01
   3.1446339e-01
   1.9530508e-01
   2.5254395e-01
   3.3443344e-01
   5.2866963e-01
   2.6084274e-01
   3.7420123e-01
   2.1883440e-01
   5.2549689e-01
   4.2307462e-01
   3.1539216e-01
   2.3665643e-01
   4.6124201e-01
   4.3963743e-01
   3.4988878e-01
   1.9897383e-01
   3.2826802e-01
   3.5336249e-01
   3.1367666e-01
   3.7759162e-01
   4.2273108e-01
   5.5144530e-01
   3.9342591e-01
   3.7465741e-01
   3.5559323e-01
   2.9581847e-01
   1.8361034e-01
   2.7683513e-01
   2.3033527e-01
   4.5168997e-01
   5.3255039e-01
   2.1138481e-01
   1.4141464e-01
   3.2846137e-01
   4.6283541e-01
   4.8458380e-01
   4.3221767e-01
   5.4039468e-01
   2.2220452e-01
   3.9957731e-01
   5.2163188e-01
   1.7579261e-01
   3.1898152e-01
   4.4007930e-01
   3.7484506e-01
   4.7678939e-01
   3.8452219e-01
   2.6379571e-01
   2.9400574e-01
   3.6259637e-01
   3.4261097e-01
   4.6597351e-01
   2.5333640e-01
   3.3855734e-01
   4.2482378e-01
   4.0854985e-01
   3.4402517e-01
   3.3433907e-01
   3.9280821e-01
   5.4518043e-01
   2.3760619e-01
   1.7413148e-01
   4.6016250e-01
   2.6846879e-01
   4.7348051e-01
   1.7085474e-01
   6.3246981e-01
   3.1812604e-01
   3.6086665e-01
   4.4307341e-01
   4.0929200e-01
   4.4105736e-01
   1.9601386e-01
   6.0825815e-01
   3.1441887e-01
   3.6436224e-01
   3.4301117e-01
   2.3715096e-01
   5.0140163e-01

